Journey to the Center of Software Supply Chain Attacks

This work discusses open-source software supply chain attacks and proposes a general taxonomy describing how attackers conduct them. We then provide a list of safeguards to mitigate such attacks. We present our tool "Risk Explorer for Software Supply Chains" to explore such information and we discuss its industrial use-cases.

==> ReferencesAnalysis/references_07022023.json <==
[{
    "title": "Backstabber's Knife Collection: A Review of Open Source Software Supply Chain Attacks (DIMVA)",
    "link": "https://link.springer.com/chapter/10.1007/978-3-030-52683-2_2",
    "vectors": [{
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        },
        {
            "avId": "AV-300",
            "avName": "Inject Into Sources of Legitimate Package"
        },
        {
            "avId": "AV-400",
            "avName": "Inject During the Build of Legitimate Package"
        },
        {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        }
    ],
    "tags": {
        "contents": [
            "peer-reviewed"
        ],
        "year": 2020
    }
},
{
    "title": "ATT&CK T1195.002: Supply Chain Compromise: Compromise Software Supply Chain",
    "link": "https://attack.mitre.org/techniques/T1195/002/",
    "vectors": [{
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        },
        {
            "avId": "AV-703",
            "avName": "Infect through Malicious Component"
        }
    ],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2020
    }
},
{
    "title": "Typosquatting programming language package managers",
    "link": "https://incolumitas.com/2016/06/08/typosquatting-package-managers/",
    "vectors": [{
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        },
        {
            "avId": "AV-204",
            "avName": "Typosquatting"
        }
    ],
    "tags": {
        "ecosystems": [
            "Python",
            "JavaScript",
            "Ruby"
        ],
        "contents": [
            "thesis",
            "proof-of-concept"
        ],
        "year": 2016
    },
    "safeguards": [{
        "sgId": "SG-010",
        "sgName": "Prevent Script Execution"
    }]
},
{
    "title": "I Know What You Imported Last Summer: A study of security threats in the Python ecosystem",
    "link": "https://arxiv.org/abs/2102.06301",
    "vectors": [{
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        },
        {
            "avId": "AV-202",
            "avName": "Altering Word Order"
        },
        {
            "avId": "AV-203",
            "avName": "Manipulating Word Separators"
        },
        {
            "avId": "AV-204",
            "avName": "Typosquatting"
        },
        {
            "avId": "AV-205",
            "avName": "Built-in Package"
        },
        {
            "avId": "AV-206",
            "avName": "Brandjacking"
        }
    ],
    "tags": {
        "ecosystems": [
            "Python"
        ],
        "contents": [],
        "year": 2021
    }
},
{
    "title": "Typosquatting and Combosquatting Attacks on the Python Ecosystem (Euro S&P Workshops)",
    "link": "https://ieeexplore.ieee.org/document/9229803/",
    "vectors": [{
            "avId": "AV-201",
            "avName": "Combosquatting"
        },
        {
            "avId": "AV-204",
            "avName": "Typosquatting"
        },
        {
            "avId": "AV-207",
            "avName": "Similarity Attack"
        }
    ],
    "tags": {
        "ecosystems": [
            "Python"
        ],
        "contents": [
            "peer-reviewed"
        ],
        "year": 2020
    }
},
{
    "title": "On the Feasibility of Stealthily Introducing Vulnerabilities in Open-Source Software via Hypocrite Commits",
    "link": "https://github.com/QiushiWu/qiushiwu.github.io/blob/main/papers/OpenSourceInsecurity.pdf",
    "vectors": [{
            "avId": "AV-301",
            "avName": "Introduce Malicious Code through Hypocrite Merge Request"
        },
        {
            "avId": "AV-304",
            "avName": "Make Immature Vulnerability Exploitable"
        }
    ],
    "tags": {
        "ecosystems": [
            "Linux"
        ],
        "contents": [
            "proof-of-concept"
        ],
        "year": 2021
    }
},
{
    "title": "Trojan Source: Invisible Vulnerabilities",
    "link": "https://arxiv.org/abs/2111.00169",
    "vectors": [{
            "avId": "AV-305",
            "avName": "Exploit Rendering Weakness"
        },
        {
            "avId": "AV-306",
            "avName": "Exploit Unicode Bidirectional Algorithm"
        },
        {
            "avId": "AV-307",
            "avName": "Use Homoglyphs"
        }
    ],
    "tags": {
        "ecosystems": [
            "C/C++",
            "C#",
            "Java",
            "JavaScript",
            "Rust",
            "Go",
            "Python"
        ],
        "contents": [
            "proof-of-concept"
        ],
        "year": 2021
    }
},
{
    "title": "Why npm lockfiles can be a security blindspot for injecting malicious modules",
    "link": "https://snyk.io/blog/why-npm-lockfiles-can-be-a-security-blindspot-for-injecting-malicious-modules/",
    "vectors": [{
            "avId": "AV-305",
            "avName": "Exploit Rendering Weakness"
        },
        {
            "avId": "AV-309",
            "avName": "Hide in Generated/Compiled/Minified Code"
        }
    ],
    "tags": {
        "ecosystems": [
            "JavaScript"
        ],
        "contents": [],
        "year": 2019
    }
},
{
    "title": "Pull Request Sneaking",
    "link": "https://github.com/mortenson/pr-sneaking",
    "vectors": [{
            "avId": "AV-305",
            "avName": "Exploit Rendering Weakness"
        },
        {
            "avId": "AV-308",
            "avName": "Prevent Display of File Differences"
        },
        {
            "avId": "AV-309",
            "avName": "Hide in Generated/Compiled/Minified Code"
        }
    ],
    "tags": {
        "contents": [
            "proof-of-concept"
        ],
        "year": 2017
    }
},
{
    "title": "Thirty Years Later: Lessons from the Multics Security Evaluation (ACSAC)",
    "link": "https://www.acsac.org/2002/papers/classic-multics.pdf",
    "vectors": [{
            "avId": "AV-400",
            "avName": "Inject During the Build of Legitimate Package"
        },
        {
            "avId": "AV-401",
            "avName": "Run Malicious Build"
        }
    ],
    "tags": {
        "contents": [
            "peer-reviewed"
        ],
        "year": 2002
    }
},
{
    "title": "Countering Trusting Trust through Diverse Double-Compiling (ACSAC)",
    "link": "https://www.acsac.org/2005/papers/47.pdf",
    "vectors": [{
            "avId": "AV-400",
            "avName": "Inject During the Build of Legitimate Package"
        },
        {
            "avId": "AV-401",
            "avName": "Run Malicious Build"
        }
    ],
    "tags": {
        "contents": [
            "peer-reviewed"
        ],
        "year": 2005
    }
},
{
    "title": "Attacking the Build through Cross-Build Injection",
    "link": "https://img2.helpnetsecurity.com/dl/articles/fortify_attacking_the_build.pdf",
    "vectors": [{
        "avId": "AV-400",
        "avName": "Inject During the Build of Legitimate Package"
    }],
    "tags": {
        "ecosystems": [
            "Java"
        ],
        "contents": [],
        "year": 2007
    }
},
{
    "title": "Security of public continuous integration services (WikiSym)",
    "link": "https://dl.acm.org/doi/10.1145/2491055.2491070",
    "vectors": [{
            "avId": "AV-401",
            "avName": "Run Malicious Build"
        },
        {
            "avId": "AV-402",
            "avName": "Tamper Build Job as Maintainer"
        }
    ],
    "tags": {
        "contents": [
            "peer-reviewed"
        ],
        "year": 2013
    },
    "safeguards": [{
            "sgId": "SG-032",
            "sgName": "Isolation of build steps"
        },
        {
            "sgId": "SG-033",
            "sgName": "Ephemeral Build Environment"
        },
        {
            "sgId": "SG-034",
            "sgName": "Minimal Set of Trusted Build Dependencies in Release Jobs"
        }
    ]
},
{
    "title": "Defending software build pipelines from malicious attack",
    "link": "https://www.ncsc.gov.uk/blog-post/defending-software-build-pipelines-from-malicious-attack",
    "vectors": [{
        "avId": "AV-401",
        "avName": "Run Malicious Build"
    }],
    "tags": {
        "year": 2021
    }
},
{
    "title": "Your Jenkins Belongs to Us Now: Abusing Continuous Integration Systems",
    "link": "https://www.crowdstrike.com/blog/your-jenkins-belongs-to-us-now-abusing-continuous-integration-systems",
    "vectors": [{
        "avId": "AV-402",
        "avName": "Tamper Build Job as Maintainer"
    }],
    "tags": {
        "contents": [
            "proof-of-concept"
        ],
        "year": 2018
    }
},
{
    "title": "ATT&CK T1190: Exploit Public-Facing Application",
    "link": "https://attack.mitre.org/techniques/T1190/",
    "vectors": [{
            "avId": "AV-403",
            "avName": "Tamper with Exposed Build System"
        },
        {
            "avId": "AV-702",
            "avName": "Exploit Vulnerabilities"
        }
    ],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "Software distribution as a malware infection vector (ICITST)",
    "link": "https://ieeexplore.ieee.org/document/5402538",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {
        "contents": [
            "peer-reviewed",
            "proof-of-concept"
        ],
        "year": 2009
    }
},
{
    "title": "Practical Approach to Automate the Discovery and Eradication of Open-Source Software Vulnerabilities at Scale (Black Hat)",
    "link": "https://www.blackhat.com/us-19/briefings/schedule/#practical-approach-to-automate-the-discovery-and-eradication-of-open-source-software-vulnerabilities-at-scale-16562",
    "vectors": [{
            "avId": "AV-502",
            "avName": "Mask Legitimate Package"
        },
        {
            "avId": "AV-509",
            "avName": "Abuse Dependency Resolution Mechanism"
        }
    ],
    "tags": {
        "contents": [
            "presentation"
        ],
        "year": 2019
    }
},
{
    "title": "Package management security",
    "link": "https://www2.cs.arizona.edu/people/jsamuel/papers/TR08-02.pdf",
    "vectors": [{
            "avId": "AV-503",
            "avName": "Prevent Update to Non-Vulnerable Version"
        },
        {
            "avId": "AV-605",
            "avName": "Reuse of Leaked API Tokens"
        }
    ],
    "tags": {
        "contents": [
            "vulnerability"
        ],
        "year": 2008
    }
},
{
    "title": "A Look In the Mirror: Attacks on Package Managers (CCS)",
    "link": "https://dl.acm.org/doi/abs/10.1145/1455770.1455841",
    "vectors": [{
        "avId": "AV-503",
        "avName": "Prevent Update to Non-Vulnerable Version"
    }],
    "tags": {
        "ecosystems": [
            "Linux"
        ],
        "contents": [
            "peer-reviewed"
        ],
        "year": 2008
    }
},
{
    "title": "OWASP Top Ten 2017 Category A9: Using Components with Known Vulnerabilities",
    "link": "https://owasp.org/www-project-top-ten/2017/A9_2017-Using_Components_with_Known_Vulnerabilities",
    "vectors": [{
        "avId": "AV-503",
        "avName": "Prevent Update to Non-Vulnerable Version"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2017
    }
},
{
    "title": "ATT&CK T1557: Man-in-the-Middle",
    "link": "https://attack.mitre.org/techniques/T1557/",
    "vectors": [{
        "avId": "AV-506",
        "avName": "MITM"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "CAPEC-142: DNS Cache Poisoning",
    "link": "https://capec.mitre.org/data/definitions/142.html",
    "vectors": [{
        "avId": "AV-507",
        "avName": "DNS Cache Poisoning"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "CWE-601: URL Redirection to Untrusted Site ('Open Redirect')",
    "link": "https://cwe.mitre.org/data/definitions/601.html",
    "vectors": [{
        "avId": "AV-508",
        "avName": "Tamper Legitimate URL"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "ATT&CK T1199: Trusted Relationship",
    "link": "https://attack.mitre.org/techniques/T1199/",
    "vectors": [{
        "avId": "AV-601",
        "avName": "Bribe or Blackmail Legitimate User"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "ATT&CK T1078: Valid Accounts",
    "link": "https://attack.mitre.org/techniques/T1078/",
    "vectors": [{
        "avId": "AV-602",
        "avName": "Take-over Legitimate Account"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "ATT&CK T1552: Unsecured Credentials",
    "link": "https://attack.mitre.org/techniques/T1552/",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "ATT&CK T1110: Brute Force",
    "link": "https://attack.mitre.org/techniques/T1110/",
    "vectors": [{
        "avId": "AV-604",
        "avName": "Bruteforce"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "CAPEC-60: Reusing Session IDs (aka Session Replay)",
    "link": "https://capec.mitre.org/data/definitions/60.html",
    "vectors": [{
        "avId": "AV-607",
        "avName": "Reuse of Existing Session"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "What are Weak Links in the npm Supply Chain? (ICSE-SEIP)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3510457.3513044",
    "vectors": [{
        "avId": "AV-608",
        "avName": "Resurrect Expired Domain Associated With Legitimate Account"
    }],
    "tags": {
        "ecosystems": [
            "JavaScript"
        ],
        "contents": [],
        "year": 2022
    }
},
{
    "title": "Package install scripts vulnerability",
    "link": "https://blog.npmjs.org/post/141702881055/package-install-scripts-vulnerability",
    "safeguards": [{
        "sgId": "SG-010",
        "sgName": "Prevent Script Execution"
    }],
    "tags": {
        "ecosystems": [
            "JavaScript"
        ],
        "year": 2016
    }
},
{
    "title": "NPM might be executing malicious code in your CI without your knowledge",
    "link": "https://medium.com/cider-sec/npm-might-be-executing-malicious-code-in-your-ci-without-your-knowledge-e5e45bab2fed",
    "safeguards": [{
        "sgId": "SG-010",
        "sgName": "Prevent Script Execution"
    }],
    "tags": {
        "ecosystems": [
            "JavaScript"
        ],
        "year": 2022
    }
},
{
    "title": "OWASP Top Ten 2017 Category A6: Security Misconfiguration",
    "link": "https://owasp.org/www-project-top-ten/2017/A6_2017-Security_Misconfiguration",
    "vectors": [{
        "avId": "AV-701",
        "avName": "Exploit Weak Configuration"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2017
    }
},
{
    "title": "CWE Category 16: Configuration",
    "link": "https://cwe.mitre.org/data/definitions/16.html",
    "vectors": [{
        "avId": "AV-701",
        "avName": "Exploit Weak Configuration"
    }],
    "tags": {
        "contents": [
            "standard"
        ],
        "year": 2021
    }
},
{
    "title": "Deliver Uncompromised: Securing Critical Software Supply Chains (MITRE)",
    "link": "https://www.mitre.org/sites/default/files/publications/pr-21-0278-deliver-uncompromised-securing-critical-software-supply-chains.pdf",
    "safeguards": [{
            "sgId": "SG-001",
            "sgName": "Software Bill of Materials (SBOM)"
        },
        {
            "sgId": "SG-003",
            "sgName": "Software Composition Analysis (SCA)"
        }
    ],
    "tags": {
        "year": 2021
    }
},
{
    "title": "ATT&CK M1051: Update Software",
    "link": "https://attack.mitre.org/mitigations/M1051/",
    "safeguards": [{
        "sgId": "SG-002",
        "sgName": "Patch Management"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 2020
    }
},
{
    "title": "Differences Between SAST, DAST, IAST, And RASP",
    "link": "https://www.softwaretestinghelp.com/differences-between-sast-dast-iast-and-rasp/",
    "safeguards": [{
            "sgId": "SG-004",
            "sgName": "Manual Source Code Review"
        },
        {
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        },
        {
            "sgId": "SG-006",
            "sgName": "Runtime Application Self-Protection (RASP)"
        }
    ],
    "tags": {
        "year": 2022
    }
},
{
    "title": "The Importance of Manual Secure Code Review (MITRE)",
    "link": "https://www.mitre.org/capabilities/cybersecurity/overview/cybersecurity-blog/the-importance-of-manual-secure-code-review",
    "safeguards": [{
        "sgId": "SG-004",
        "sgName": "Manual Source Code Review"
    }],
    "tags": {
        "year": 2014
    }
},
{
    "title": "ATT&CK M1045: Code Signing",
    "link": "https://attack.mitre.org/mitigations/M1045/",
    "safeguards": [{
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 2020
    }
},
{
    "title": "A Comprehensive Study of Bloated Dependencies in the Maven Ecosystem (EMSE)",
    "link": "https://link.springer.com/content/pdf/10.1007/s10664-020-09914-8.pdf",
    "safeguards": [{
        "sgId": "SG-009",
        "sgName": "Remove un-used Dependencies"
    }],
    "tags": {
        "ecosystems": ["Java"],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Is Static Analysis Able to Identify Unnecessary Source Code? (ACM TOSEM)",
    "link": "https://dl.acm.org/doi/10.1145/3368267",
    "safeguards": [{
        "sgId": "SG-009",
        "sgName": "Remove un-used Dependencies"
    }],
    "tags": {
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "The Used, the Bloated, and the Vulnerable: Reducing the Attack Surface of an Industrial Application (IEEE ICSME)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9609157",
    "safeguards": [{
        "sgId": "SG-009",
        "sgName": "Remove un-used Dependencies"
    }],
    "tags": {
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "ATT&CK M1038: Execution Prevention",
    "link": "https://attack.mitre.org/mitigations/M1038/",
    "safeguards": [{
        "sgId": "SG-010",
        "sgName": "Prevent Script Execution"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 2020
    }
},
{
    "title": "Towards Measuring Supply Chain Attacks on Package Managers for Interpreted Languages (NDSS)",
    "link": "https://www.ndss-symposium.org/wp-content/uploads/ndss2021_1B-1_23055_paper.pdf",
    "vectors": [{
            "avId": "AV-702",
            "avName": "Exploit Vulnerabilities",
            "scopeAvId": "AV-505",
            "scopeAvName": "Inject into Hosting System"
        },
        {
            "avId": "AV-204",
            "avName": "Typosquatting"
        },
        {
            "avId": "AV-602",
            "avName": "Take-over Legitimate Account",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        },
        {
            "avId": "AV-700",
            "avName": "Compromise System",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        },
        {
            "avId": "AV-700",
            "avName": "Compromise System",
            "scopeAvId": "AV-302",
            "scopeAvName": "Contribute as Maintainer"
        },
        {
            "avId": "AV-700",
            "avName": "Compromise System",
            "scopeAvId": "AV-402",
            "scopeAvName": "Tamper Build Job as Maintainer"
        },
        {
            "avId": "AV-301",
            "avName": "Introduce Malicious Code through Hypocrite Merge Request"
        },
        {
            "avId": "AV-800",
            "avName": "Become Maintainer",
            "scopeAvId": "AV-302",
            "scopeAvName": "Contribute as Maintainer"
        },
        {
            "avId": "AV-800",
            "avName": "Become Maintainer",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        }
    ],
    "safeguards": [{
            "sgId": "SG-011",
            "sgName": "Typo Guard"
        },
        {
            "sgId": "SG-012",
            "sgName": "Typo Detection"
        }, {
            "sgId": "SG-039",
            "sgName": "Enstablish vetting process for Open-Source components"
        }, {
            "sgId": "SG-029",
            "sgName": "Version Pinning"
        },
        {
            "sgId": "SG-017",
            "sgName": "Multi-Factor Authentication"
        },
        {
            "sgId": "SG-019",
            "sgName": "Login Protection Mechanism"
        },
        {
            "sgId": "SG-011",
            "sgName": "Typo Guard"
        },
        {
            "sgId": "SG-028",
            "sgName": "Scoped Packages"
        },
        {
            "sgId": "SG-012",
            "sgName": "Typo Detection"
        }
    ],
    "tags": {
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Defending Against Package Typosquatting (NSS)",
    "link": "https://dl.acm.org/doi/10.1007/978-3-030-65745-1_7",
    "safeguards": [{
        "sgId": "SG-011",
        "sgName": "Typo Guard"
    }],
    "tags": {
        "ecosystems": ["JavaScript", "Python", "Ruby"],
        "contents": ["peer-reviewed", "proof-of-concept"],
        "year": 2020
    }
},
{
    "title": "Fosstars: Ratings for open source projects",
    "link": "https://github.com/SAP/fosstars-rating-core",
    "safeguards": [{
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }],
    "tags": {
        "contents": ["tool"],
        "year": null
    }
},
{
    "title": "Credential Digger: GitHub scanner to identify hardcoded credentials",
    "link": "https://github.com/SAP/credential-digger",
    "safeguards": [{
        "sgId": "SG-021",
        "sgName": "Token Protection Mechanisms"
    }],
    "tags": {
        "contents": ["tool"],
        "year": null
    }
},
{
    "title": "OpenSSF Security Scorecards",
    "link": "https://github.com/ossf/scorecard#readme",
    "safeguards": [{
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }],
    "tags": {
        "contents": ["tool"],
        "year": null
    }
},
{
    "title": "OpenSSF Best Practices Badge Program",
    "link": "https://bestpractices.coreinfrastructure.org/en",
    "safeguards": [{
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }],
    "tags": {
        "contents": [],
        "packages": [],
        "year": null
    }
},
{
    "title": "OpenSSF Security Metrics",
    "link": "https://github.com/ossf/Project-Security-Metrics",
    "safeguards": [{
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }],
    "tags": {
        "contents": [],
        "packages": [],
        "year": null
    }
},
{
    "title": "ATT&CK M1048: Application Isolation and Sandboxing",
    "link": "https://attack.mitre.org/mitigations/M1048/",
    "safeguards": [{
        "sgId": "SG-014",
        "sgName": "Code Isolation and Sandboxing"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 2020
    }
},
{
    "title": "ATT&CK M1032: Multi-factor Authentication",
    "link": "https://attack.mitre.org/mitigations/M1032/",
    "safeguards": [{
        "sgId": "SG-017",
        "sgName": "Multi-Factor Authentication"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 2019
    }
},
{
    "title": "CAPEC-49: Password Brute Forcing",
    "link": "https://capec.mitre.org/data/definitions/49.html",
    "safeguards": [{
            "sgId": "SG-018",
            "sgName": "Password Policy"
        },
        {
            "sgId": "SG-019",
            "sgName": "Login Protection Mechanism"
        }
    ],
    "tags": {
        "contents": ["standard"],
        "year": 2021
    }
},
{
    "title": "OWASP Community Controls: Blocking Brute Force Attacks",
    "link": "https://owasp.org/www-community/controls/Blocking_Brute_Force_Attacks",
    "safeguards": [{
        "sgId": "SG-019",
        "sgName": "Login Protection Mechanism"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 0
    }
},
{
    "title": "CAPEC-593: Session Hijacking",
    "link": "https://capec.mitre.org/data/definitions/593.html",
    "safeguards": [{
            "sgId": "SG-020",
            "sgName": "Session Timeout"
        },
        {
            "sgId": "SG-021",
            "sgName": "Token Protection Mechanisms"
        }
    ],
    "tags": {
        "contents": ["standard"],
        "year": 2021
    }
},
{
    "title": "ATT&CK M1052: User Account Control ",
    "link": "https://attack.mitre.org/mitigations/M1052/",
    "safeguards": [{
        "sgId": "SG-022",
        "sgName": "User Account Management"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 2020
    }
},
{
    "title": "ATT&CK M1047: Audit",
    "link": "https://attack.mitre.org/mitigations/M1047/",
    "safeguards": [{
        "sgId": "SG-023",
        "sgName": "Audit"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 2020
    }
},
{
    "title": "How Does an IT Audit Differ From a Security Assessment?",
    "link": "https://www.dnsstuff.com/it-security-audit-vs-security-assessment",
    "safeguards": [{
            "sgId": "SG-023",
            "sgName": "Audit"
        },
        {
            "sgId": "SG-024",
            "sgName": "Security Assessment"
        }
    ],
    "tags": {
        "year": 2020
    }
},
{
    "title": "Security Assessment",
    "link": "https://www.sciencedirect.com/topics/computer-science/security-assessment",
    "safeguards": [{
        "sgId": "SG-024",
        "sgName": "Security Assessment"
    }],
    "tags": {
        "contents": [],
        "packages": [],
        "year": null
    }
},
{
    "title": "The Open Source Security Testing Methodology Manual v3 (ISECOM)",
    "link": "https://www.isecom.org/OSSTMM.3.pdf",
    "safeguards": [{
        "sgId": "SG-024",
        "sgName": "Security Assessment"
    }],
    "tags": {
        "year": 2010
    }
},
{
    "title": "Vulnerability assessment (NIST)",
    "link": "https://csrc.nist.gov/glossary/term/vulnerability_assessment",
    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }],
    "tags": {
        "year": null
    }
},
{
    "title": "Penetration testing (NIST)",
    "link": "https://csrc.nist.gov/glossary/term/penetration_testing",
    "safeguards": [{
        "sgId": "SG-026",
        "sgName": "Penetration Testing"
    }],
    "tags": {
        "year": null
    }
},
{
    "title": "ATT&CK M1049: Antivirus/Antimalware",
    "link": "https://attack.mitre.org/mitigations/M1049/",
    "safeguards": [{
        "sgId": "SG-027",
        "sgName": "Antivirus/Antimalware"
    }],
    "tags": {
        "contents": ["standard"],
        "year": 2020
    }
},
{
    "title": "How we protected ourselves from the Dependency Confusion attack",
    "link": "https://schibsted.com/blog/dependency-confusion-how-we-protected-ourselves/",
    "safeguards": [{
            "sgId": "SG-028",
            "sgName": "Scoped Packages"
        },
        {
            "sgId": "SG-029",
            "sgName": "Version Pinning"
        }
    ],
    "tags": {
        "year": 2021
    }
},
{
    "title": "Scoped packages (NPM Documentation)",
    "link": "https://docs.npmjs.com/cli/v8/using-npm/scope",
    "safeguards": [{
        "sgId": "SG-028",
        "sgName": "Scoped Packages"
    }],
    "tags": {
        "year": null
    }
},
{
    "title": "3 ways to mitigate risk when using private package feeds: Secure Your Hybrid Software Supply Chain (Microsoft)",
    "link": "https://azure.microsoft.com/mediahandler/files/resourcefiles/3-ways-to-mitigate-risk-using-private-package-feeds/3%20Ways%20to%20Mitigate%20Risk%20When%20Using%20Private%20Package%20Feeds%20-%20v1.0.pdf",
    "safeguards": [{
            "sgId": "SG-028",
            "sgName": "Scoped Packages"
        },
        {
            "sgId": "SG-029",
            "sgName": "Version Pinning"
        },
        {
            "sgId": "SG-031",
            "sgName": "Establish Internal Repository Mirrors and reference one private feed, not multiple"
        }
    ],
    "tags": {
        "year": 2021
    }
},
{
    "title": "Sonatype Releases New Nexus Firewall Policy to Secure Software Supply Chains from 'Dependency Confusion' Attacks",
    "link": "https://blog.sonatype.com/sonatype-releases-new-nexus-firewall-policy-to-secure-software-supply-chains-from-dependency-confusion-attacks",
    "safeguards": [{
        "sgId": "SG-030",
        "sgName": "Dependency Resolution Rules"
    }],
    "tags": {
        "year": 2021
    }
},
{
    "title": "SLSA Build Requirements: Isolated",
    "link": "https://slsa.dev/spec/v0.1/requirements#isolated",
    "safeguards": [{
        "sgId": "SG-032",
        "sgName": "Isolation of build steps"
    }],
    "tags": {
        "contents": ["standard"]
    }
},
{
    "title": "SLSA Build Requirements: Ephemeral Environment",
    "link": "https://slsa.dev/spec/v0.1/requirements#ephemeral-environment",
    "safeguards": [{
        "sgId": "SG-033",
        "sgName": "Ephemeral Build Environment"
    }],
    "tags": {
        "contents": ["standard"]
    }
},
{
    "title": "SLSA Build Requirements: Build as code",
    "link": "https://slsa.dev/spec/v0.1/requirements#build-as-code",
    "safeguards": [{
        "sgId": "SG-035",
        "sgName": "Configure build jobs through code"
    }],
    "tags": {
        "contents": ["standard"]
    }
},
{
    "title": "Reproducible builds",
    "link": "https://reproducible-builds.org/",
    "safeguards": [{
        "sgId": "SG-037",
        "sgName": "Reproducible builds"
    }],
    "tags": {
        "year": null
    }
},
{
    "title": "SLSA Build Requirements: Reproducible",
    "link": "https://slsa.dev/spec/v0.1/requirements#reproducible",
    "safeguards": [{
        "sgId": "SG-037",
        "sgName": "Reproducible builds"
    }],
    "tags": {
        "contents": ["standard"]
    }
},
{
    "title": "HTTP Over TLS (RFC2818)",
    "link": "https://datatracker.ietf.org/doc/html/rfc2818",
    "safeguards": [{
        "sgId": "SG-040",
        "sgName": "Use encrypted communication protocols with the Administrator"
    }],
    "tags": {
        "contents": ["standard"],
        "year": null
    }
},
{
    "title": "SLSA Build Requirements: Build Service",
    "link": "https://slsa.dev/spec/v0.1/requirements#build-service",
    "safeguards": [{
        "sgId": "SG-042",
        "sgName": "Use of Dedicated Build Service"
    }],
    "tags": {
        "contents": ["standard"]
    }
},
{
    "title": "SLSA Provenance Requirements: Identifies Artifact",
    "link": "https://slsa.dev/spec/v0.1/requirements#identifies-artifact",
    "safeguards": [{
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {
        "contents": ["standard"]
    }
}, {
    "title": "Npm Attackers Sneak a Backdoor into Node.js Deployments through Dependencies",
    "link": "https://thenewstack.io/npm-attackers-sneak-a-backdoor-into-node-js-deployments-through-dependencies/",
    "vectors": [{
        "avId": "AV-100",
        "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["getcookies", "express-cookies", "http-fetch-cookies"],
        "year": 2018
    }
}, {
    "title": "17 Backdoored Docker Images Removed From Docker Hub",
    "link": "https://www.bleepingcomputer.com/news/security/17-backdoored-docker-images-removed-from-docker-hub/",
    "vectors": [{
        "avId": "AV-100",
        "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
    }],
    "tags": {
        "ecosystems": ["Docker"],
        "contents": ["attack"],
        "packages": ["docker123321/tomcat", "docker123321/tomcat11", "docker123321/tomcat22", "docker123321/kk", "docker123321/mysql", "docker123321/data", "docker123321/mysql0", "docker123321/cron", "docker123321/cronm", "docker123321/cronnn", "docker123321/t1", "docker123321/t2", "docker123321/mysql2", "docker123321/mysql3", "docker123321/mysql4", "docker123321/mysql5", "docker123321/mysql6"],
        "year": 2018
    }
}, {
    "title": "Plot to steal cryptocurrency foiled by the npm security team",
    "link": "https://blog.npmjs.org/post/185397814280/plot-to-steal-cryptocurrency-foiled-by-the-npm",
    "vectors": [{
        "avId": "AV-100",
        "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["electron-native-notify"],
        "year": 2019
    }
}, {
    "title": "Inside the “fallguys” malware that steals your browsing data and gaming IMs; Continued attack on open source software",
    "link": "https://blog.sonatype.com/inside-the-fallguys-malware",
    "vectors": [{
        "avId": "AV-100",
        "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["fallguys"],
        "year": 2020
    }
}, {
    "title": "Building a supply chain attack with .NET, NuGet, DNS, source generators, and more!",
    "link": "https://blog.maartenballiauw.be/post/2021/05/05/building-a-supply-chain-attack-with-dotnet-nuget-dns-source-generators-and-more.html",
    "vectors": [{
        "avId": "AV-100",
        "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
    }],
    "tags": {
        "ecosystems": ["C#"],
        "contents": ["proof-of-concept"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Open source developer corrupts widely-used libraries, affecting tons of projects",
    "link": "https://www.theverge.com/2022/1/9/22874949/developer-corrupts-open-source-libraries-projects-affected",
    "vectors": [{
        "avId": "AV-801",
        "avName": "Change Ethos",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["faker.js", "colors.js"],
        "year": 2022
    }
}, {
    "title": "PyPI Python repository hit by typosquatting sneak attack",
    "link": "https://nakedsecurity.sophos.com/2017/09/19/pypi-python-repository-hit-by-typosquatting-sneak-attack/",
    "vectors": [{
        "avId": "AV-200",
        "avName": "Create Name Confusion with Legitimate Package"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "contents": ["attack"],
        "packages": ["urllib", "acqusition", "apidev-coop", "bzip", "crypt", "django-server", "pwd", "setup-tools", "telnet"],
        "year": 2017
    }
}, {
    "title": "crossenv malware on the npm registry",
    "link": "https://blog.npmjs.org/post/163723642530/crossenv-malware-on-the-npm-registry",
    "vectors": [{
        "avId": "AV-200",
        "avName": "Create Name Confusion with Legitimate Package"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["babelcli", "cross-env.js", "crossenv", "d3.js", "fabric-js", "ffmepg", "gruntcli", "http-proxy.js", "jquery.js", "mariadb", "mongose", "mssql-node", "mssql.js", "mysqljs", "node-fabric", "node-opencv", "node-opensl", "node-openssl", "node-sqlite", "node-tkinter", "nodecaffe", "nodefabric", "nodeffmpeg", "nodemailer-js", "nodemailer.js", "nodemssql", "noderequest", "nodesass", "nodesqlite", "opencv.js", "openssl.js", "proxy.js", "shadowsock", "smb", "sqlite.js", "sqliter", "sqlserver", "tkinter"],
        "year": 2017
    }
}, {
    "title": "skcsirt-sa-20170909-pypi",
    "link": "https://www.nbu.gov.sk/skcsirt-sa-20170909-pypi/",
    "vectors": [{
        "avId": "AV-200",
        "avName": "Create Name Confusion with Legitimate Package"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "contents": ["attack"],
        "packages": ["acqusition", "apidev-coop", "bzip", "crypt", "django-server", "pwd", "setup-tools", "telnet", "urlib3", "urllib"],
        "year": 2017
    }
}, {
    "title": "Discord Token Stealer Discovered in PyPI Repository",
    "link": "https://bertusk.medium.com/discord-token-stealer-discovered-in-pypi-repository-e65ed9c3de06",
    "vectors": [{
        "avId": "AV-201",
        "avName": "Combosquatting"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "contents": ["attack"],
        "packages": ["pytz3-dev"],
        "year": 2019
    }
}, {
    "title": "Malicious NPM Libraries Caught Installing Password Stealer and Ransomware",
    "link": "https://thehackernews.com/2021/10/malicious-npm-libraries-caught.html",
    "vectors": [{
        "avId": "AV-201",
        "avName": "Combosquatting"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["noblox.js-proxy", "noblox.js-proxies"],
        "year": 2021
    }
}, {
    "title": "Cryptocurrency Clipboard Hijacker Discovered in PyPI Repository",
    "link": "https://bertusk.medium.com/cryptocurrency-clipboard-hijacker-discovered-in-pypi-repository-b66b8a534a8",
    "vectors": [{
        "avId": "AV-204",
        "avName": "Typosquatting"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "contents": ["attack"],
        "packages": ["colourama"],
        "year": 2018
    }
}, {
    "title": "Malicious packages found to be typo-squatting in Python Package Index",
    "link": "https://snyk.io/blog/malicious-packages-found-to-be-typo-squatting-in-pypi/",
    "vectors": [{
        "avId": "AV-204",
        "avName": "Typosquatting"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": ["jeIlyfish", "python3-dateutil"],
        "year": 2019
    }
}, {
    "title": "How to ask to ban the application for security reasons? #651 ",
    "link": "https://github.com/canonical-web-and-design/snapcraft.io/issues/651",
    "vectors": [{
        "avId": "AV-205",
        "avName": "Built-In Package"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": ["squashfs-root/systemd", "squashfs-root/start"],
        "year": 2018
    }
}, {
    "title": "Trick or treat: that `twilio-npm` package is brandjacking malware in disguise!",
    "link": "https://blog.sonatype.com/twilio-npm-is-brandjacking-malware-in-disguise",
    "vectors": [{
        "avId": "AV-206",
        "avName": "Brandjacking"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["twilio-npm"],
        "year": 2020
    }
}, {
    "title": "Damaging Linux & Mac Malware Bundled within Browserify npm Brandjack Attempt",
    "link": "https://blog.sonatype.com/damaging-linux-mac-malware-bundled-within-browserify-npm-brandjack-attempt",
    "vectors": [{
        "avId": "AV-206",
        "avName": "Brandjacking"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["web-browserify"],
        "year": 2021
    }
}, {
    "title": "The NPM package that walked away with all your passwords",
    "link": "https://blog.reversinglabs.com/blog/the-npm-package-that-walked-away-with-all-your-passwords",
    "vectors": [{
        "avId": "AV-207",
        "avName": "Similarity Attack"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": ["bb-builder"],
        "year": 2019
    }
}, {
    "title": "An emergency re-review of kernel commits authored by members of the University of Minnesota, due to the Hypocrite Commits research paper. ",
    "link": "https://lore.kernel.org/lkml/202105051005.49BFABCE@keescook/",
    "vectors": [{
            "avId": "AV-301",
            "avName": "Introduce Malicious Code through Hypocrite Merge Request"
        },
        {
            "avId": "AV-304",
            "avName": "Make Immature Vulnerability Exploitable"
        }
    ],
    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["attack"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Malicious code in the PureScript npm installer",
    "link": "https://harry.garrood.me/blog/malicious-code-in-purescript-npm-installer/",
    "vectors": [{
            "avId": "AV-302",
            "avName": "Contribute as Maintainer"
        },
        {
            "avId": "AV-402",
            "avName": "Tamper Build Job as Maintainer"
        },
        {
            "avId": "AV-504",
            "avName": "Distribute as Package Maintainer"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["load-from-cwd-or-npm", "rate-map", "purescript"],
        "year": 2021
    }
}, {
    "title": "CVE-2021-42574 (Bidi attack)",
    "link": "https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2021-42574",
    "vectors": [{
        "avId": "AV-306",
        "avName": "Exploit Unicode Bidirectional Algorithm"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "CVE-2021-42694 (Homoglyph attack)",
    "link": "https://cve.mitre.org/cgi-bin/cvename.cgi?name=CVE-2021-42694",
    "vectors": [{
        "avId": "AV-307",
        "avName": "Use Homoglyphs"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "The Octopus Scanner Malware: Attacking the open source supply chain",
    "link": "https://securitylab.github.com/research/octopus-scanner-malware-open-source-supply-chain/",
    "vectors": [{
        "avId": "AV-401",
        "avName": "Run Malicious Build"
    }],
    "tags": {
        "ecosystems": ["Java"],
        "contents": ["attack"],
        "packages": [],
        "year": 2020
    }
}, {
    "title": "Adobe to revoke crypto key abused to sign malware apps (corrected)",
    "link": "https://arstechnica.com/information-technology/2012/09/adobe-to-revoke-crypto-key-abused-to-sign-5000-malware-apps/",
    "vectors": [{
        "avId": "AV-403",
        "avName": "Tamper with Exposed Build System"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": [],
        "year": 2012
    }
}, {
    "title": "You can resurrect any deleted GitHub account name. And this is why we have trust issues",
    "link": "https://www.theregister.com/2018/02/10/github_account_name_reuse/",
    "vectors": [{
        "avId": "AV-501",
        "avName": "Dangling Reference"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2018
    }
}, {
    "title": "CVE-2021-26291",
    "link": "https://nvd.nist.gov/vuln/detail/CVE-2021-26291",
    "vectors": [{
        "avId": "AV-501",
        "avName": "Dangling Reference"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "NPM was Broken for 2.5 Hours",
    "link": "https://www.infoq.com/news/2016/03/npm/",
    "vectors": [{
        "avId": "AV-501",
        "avName": "Dangling Reference"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["vulnerability"],
        "packages": ["kik", "left-pad"],
        "year": 2016
    }
}, {
    "title": "kik, left-pad, and npm",
    "link": "https://blog.npmjs.org/post/141577284765/kik-left-pad-and-npm",
    "vectors": [{
        "avId": "AV-501",
        "avName": "Dangling Reference"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": ["kik", "left-pad"],
        "year": 2016
    }
}, {
    "title": "Malware found in the Arch Linux AUR repository",
    "link": "https://lwn.net/Articles/759461/",
    "vectors": [{
        "avId": "AV-501",
        "avName": "Dangling Reference"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": ["acrored", "balz", "minergate"],
        "year": 2018
    }
}, {
    "title": "Dragonfly: Western Energy Companies Under Sabotage Threat",
    "link": "https://community.broadcom.com/symantecenterprise/communities/community-home/librarydocuments/viewdocument?DocumentKey=7382dce7-0260-4782-84cc-890971ed3f17&CommunityKey=1ecf5f55-9545-44d6-b0f4-4e4a7f5f5e68&tab=librarydocuments",
    "vectors": [{
        "avId": "AV-505",
        "avName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": [],
        "year": 2014
    }
}, {
    "title": "Beware of hacked ISOs if you downloaded Linux Mint on February 20th!",
    "link": "https://blog.linuxmint.com/?p=2994",
    "vectors": [{
        "avId": "AV-505",
        "avName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["attack"],
        "packages": ["Linux Mint 17.3 Cinnamon"],
        "year": 2016
    }
}, {
    "title": "How to Bury a Major Breach Notification",
    "link": "https://krebsonsecurity.com/2017/02/how-to-bury-a-major-breach-notification/",
    "vectors": [{
        "avId": "AV-505",
        "avName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["Windows"],
        "contents": ["attack"],
        "packages": ["Kingslayer"],
        "year": 2017
    }
}, {
    "title": "How to take over the computer of any Java (or Clojure or Scala) developer",
    "link": "https://max.computer/blog/how-to-take-over-the-computer-of-any-java-or-clojure-or-scala-developer/",
    "vectors": [{
            "avId": "AV-506",
            "avName": "MITM Attack"
        },
        {
            "avId": "AV-701",
            "avName": "Exploit Weak Configuration",
            "scopeAvId": "AV-505",
            "scopeAvName": "Inject into Hosting System"
        }
    ],
    "tags": {
        "ecosystems": ["Java"],
        "contents": ["proof-of-concept"],
        "packages": [],
        "year": 2014
    }
}, {
    "title": "Attack inception: Compromised supply chain within a supply chain poses new risks",
    "link": "https://www.microsoft.com/security/blog/2018/07/26/attack-inception-compromised-supply-chain-within-a-supply-chain-poses-new-risks/",
    "vectors": [{
        "avId": "AV-508",
        "avName": "Tamper Legitimate URL"
    }],
    "tags": {
        "ecosystems": ["Windows"],
        "contents": ["attack"],
        "packages": [],
        "year": 2018
    }
}, {
    "title": "Dependency Confusion: How I Hacked Into Apple, Microsoft and Dozens of Other Companies",
    "link": "https://medium.com/@alex.birsan/dependency-confusion-4a5d60fec610",
    "vectors": [{
        "avId": "AV-509",
        "avName": "Abuse Dependency Resolution Mechanism"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack", "proof-of-concept"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "A Confusing Dependency",
    "link": "https://blog.autsoft.hu/a-confusing-dependency/",
    "vectors": [{
        "avId": "AV-509",
        "avName": "Abuse Dependency Resolution Mechanism"
    }],
    "tags": {
        "ecosystems": ["Java"],
        "contents": ["proof-of-concept"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Changes to Git commit workflow",
    "link": "https://news-web.php.net/php.internals/113838",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["PHP"],
        "contents": ["attack"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Backdoor planted in PHP Git repository after server hack",
    "link": "https://portswigger.net/daily-swig/backdoor-planted-in-php-git-repository-after-server-hack",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["PHP"],
        "contents": ["attack"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Malicious remote code execution backdoor discovered in the popular bootstrap-sass Ruby gem",
    "link": "https://snyk.io/blog/malicious-remote-code-execution-backdoor-discovered-in-the-popular-bootstrap-sass-ruby-gem/",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["Ruby"],
        "contents": ["attack"],
        "packages": ["bootstrap-sass"],
        "year": 2019
    }
}, {
    "title": "strong_password v0.0.7 rubygem hijacked",
    "link": "https://withatwist.dev/strong-password-rubygem-hijacked.html",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["Ruby"],
        "contents": ["attack"],
        "packages": ["strong_password"],
        "year": 2019
    }
}, {
    "title": "[CVE-2019-15224] Version 1.6.13 published with malicious backdoor",
    "link": "https://github.com/rest-client/rest-client/issues/713",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["Ruby"],
        "contents": ["attack"],
        "packages": ["rest-client"],
        "year": 2019
    }
}, {
    "title": "A hacker is demanding ransom for hundreds of stolen Git code repositories",
    "link": "https://www.theverge.com/2019/5/6/18531222/hacker-data-theft-ransom-stolen-git-code-bitcoin",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-303",
        "scopeAvName": "Tamper with Version Control System"
    }],
    "tags": {
        "ecosystems": ["GitHub", "Bitbucket", "GitLab"],
        "contents": ["attack"],
        "packages": [],
        "year": 2019
    }
}, {
    "title": "Project:Infrastructure/Incident Reports/2018-06-28 Github",
    "link": "https://wiki.gentoo.org/wiki/Project:Infrastructure/Incident_Reports/2018-06-28_Github",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-303",
        "scopeAvName": "Tamper with Version Control System"
    }],
    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["attack"],
        "packages": ["gentoo/gentoo", "gentoo/musl", "gentoo/systemd"],
        "year": 2018
    }
}, {
    "title": "Security incident on Fedora infrastructure on 23 Jan 2011",
    "link": "https://lists.fedoraproject.org/pipermail/announce/2011-January/002911.html",
    "vectors": [{
            "avId": "AV-603",
            "avName": "Reuse of Compromised Credentials",
            "scopeAvId": "AV-402",
            "scopeAvName": "Tamper Build Job as Maintainer"
        },
        {
            "avId": "AV-603",
            "avName": "Reuse of Compromised Credentials",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        }
    ],
    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["attack"],
        "packages": ["Fedora"],
        "year": 2011
    }
}, {
    "title": "Recent findings from CCleaner APT investigation reveal that attackers entered the Piriform network via TeamViewer",
    "link": "https://blog.avast.com/update-ccleaner-attackers-entered-via-teamviewer",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-402",
        "scopeAvName": "Tamper Build Job as Maintainer"
    }],
    "tags": {
        "ecosystems": ["Windows"],
        "contents": ["attack"],
        "packages": ["CCleaner"],
        "year": 2018
    }
}, {
    "title": "ESLint: Compromising the Build using Supply Chain Attack",
    "link": "https://cycode.com/blog/eslint-compromising-the-build-using-supply-chain-attack/",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-504",
        "scopeAvName": "Distribute as Package Maintainer"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": ["eslint-escope@3.7.2", "eslint-config-eslint@5.0.2"],
        "year": 2021
    }
}, {
    "title": "Gathering weak npm credentials",
    "link": "https://github.com/ChALkeR/notes/blob/master/Gathering-weak-npm-credentials.md",
    "vectors": [{
            "avId": "AV-603",
            "avName": "Reuse of Compromised Credentials",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        },
        {
            "avId": "AV-605",
            "avName": "Reuse of Leaked API Tokens",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["vulnerability"],
        "packages": ["debug", "qs", "supports-color", "yargs", "commander", "request", "strip-ansi", "chalk", "form-data", "mime", "tunnel-agent", "extend", "delayed-stream", "combined-stream", "forever-agent", "concat-stream", "vinyl", "co", "express", "escape-html", "path-to-regexp", "component-emitter", "moment", "ws", "handlebars", "connect", "escodegen", "got", "gulp-util", "ultron", "http-proxy", "dom-serializer", "url-parse", "vinyl-fs", "configstore", "coa", "csso", "formidable", "color", "winston", "node-sass", "react", "react-dom", "rx", "postcss-calc", "superagent", "basic-auth", "cheerio", "jsdom", "gulp", "sinon", "useragent", "deprecated", "browserify", "redux", "array-equal", "bower", "jshint", "jasmine", "global", "mongoose", "vhost", "imagemin", "highlight.js", "tape", "mysql", "mz", "nock", "rollup", "gulp-less", "rework", "xcode", "ionic", "cordova", "normalize.css", "electron", "n", "react-native", "ember-cli", "yeoman-generator", "nunjucks", "koa", "modernizr", "yo", "mongoskin"],
        "year": 2018
    }
}, {
    "title": "A core contributor to the conventional-changelog ecosystem had their npm credentials compromised",
    "link": "https://github.com/conventional-changelog/conventional-changelog/issues/282#issuecomment-365367804",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-504",
        "scopeAvName": "Distribute as Package Maintainer"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["vulnerability"],
        "packages": ["conventional-changelog"],
        "year": 2018
    }
}, {
    "title": "A backdoor in a popular Ruby gem",
    "link": "https://lwn.net/Articles/785386/",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-504",
        "scopeAvName": "Distribute as Package Maintainer"
    }],
    "tags": {
        "ecosystems": ["Ruby"],
        "contents": ["attack"],
        "packages": ["bootstrap-sass"],
        "year": 2018
    }
}, {
    "title": "Postmortem for Malicious Packages Published on July 12th, 2018",
    "link": "https://eslint.org/blog/2018/07/postmortem-for-malicious-package-publishes",
    "vectors": [{
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials",
        "scopeAvId": "AV-504",
        "scopeAvName": "Distribute as Package Maintainer"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["eslint-escope@3.7.2", "eslint-config-eslint@5.0.2"],
        "year": 2018
    }
}, {
    "title": "Password-Guessing Was Used to Hack Gentoo Linux Github Account",
    "link": "https://thehackernews.com/2018/07/github-hacking-gentoo-linux.html",
    "vectors": [{
        "avId": "AV-604",
        "avName": "Bruteforce",
        "scopeAvId": "AV-303",
        "scopeAvName": "Tamper with Version Control System"
    }],
    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["attack"],
        "packages": ["Gentoo"],
        "year": 2018
    }
}, {
    "title": "How I gained commit access to Homebrew in 30 minutes",
    "link": "https://medium.com/@vesirin/how-i-gained-commit-access-to-homebrew-in-30-minutes-2ae314df03ab",
    "vectors": [{
            "avId": "AV-605",
            "avName": "Reuse of Leaked API Tokens",
            "scopeAvId": "AV-302",
            "scopeAvName": "Contribute as Maintainer"
        },
        {
            "avId": "AV-605",
            "avName": "Reuse of Leaked API Tokens",
            "scopeAvId": "AV-505",
            "scopeAvName": "Inject into Hosting System"
        }
    ],
    "tags": {
        "ecosystems": ["Homebrew"],
        "contents": ["vulnerability", "proof-of-concept"],
        "packages": ["Homebrew/brew", "Homebrew/homebrew-core", "Homebrew/formulae.brew.sh"],
        "year": 2018
    }
}, {
    "title": "Stealing arbitrary GitHub Actions secrets",
    "link": "https://blog.teddykatz.com/2021/03/17/github-actions-write-access.html",
    "vectors": [{
        "avId": "AV-605",
        "avName": "Reuse of Leaked API Tokens",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["GitHub"],
        "contents": ["vulnerability", "proof-of-concept"],
        "packages": [],
        "year": 2018
    }
}, {
    "title": "npm fails to restrict the actions of malicious npm packages",
    "link": "https://www.kb.cert.org/vuls/id/319816",
    "vectors": [{
        "avId": "AV-607",
        "avName": "Reuse of Existing Session",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2016
    }
}, {
    "title": "Thousands of npm accounts use email addresses with expired domains",
    "link": "https://therecord.media/thousands-of-npm-accounts-use-email-addresses-with-expired-domains/",
    "vectors": [{
        "avId": "AV-608",
        "avName": "Resurrect Expired Domain Associated With Legitimate Account",
        "scopeAvId": "AV-504",
        "scopeAvName": "Distribute as Package Maintainer"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2022
    }
}, {
    "title": "Protecting Your Critical Assets: Lessons Learned from 'Operation Aurora'",
    "link": "https://www.wired.com/images_blogs/threatlevel/2010/03/operationaurora_wp_0310_fnl.pdf",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": [],
        "year": 2010
    }
}, {
    "title": "Open-source ProFTPD hacked, backdoor planted in source code",
    "link": "https://www.zdnet.com/article/open-source-proftpd-hacked-backdoor-planted-in-source-code/",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-303",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["attack"],
        "packages": ["ProFTPD1.3.3c"],
        "year": 2010
    }
}, {
    "title": "CVE-2019-13139 - Docker build code execution",
    "link": "https://staaldraad.github.io/post/2019-07-16-cve-2019-13139-docker-build/",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-303",
        "scopeAvName": "Tamper with Version Control System"
    }],
    "tags": {
        "ecosystems": ["Docker"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2019
    }
}, {
    "title": "Git flag injection - local file overwrite to remote code execution",
    "link": "https://hackerone.com/reports/658013",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-303",
        "scopeAvName": "Tamper with Version Control System"
    }],
    "tags": {
        "ecosystems": ["GitLab"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2019
    }
}, {
    "title": "GitHub - RCE via git option injection (almost)",
    "link": "https://devcraft.io/2020/10/18/github-rce-git-inject.html",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-303",
        "scopeAvName": "Tamper with Version Control System"
    }],
    "tags": {
        "ecosystems": ["GitHub"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2020
    }
}, {
    "title": "CVE-2018-17456",
    "link": "https://gist.github.com/joernchen/38dd6400199a542bc9660ea563dcf2b6",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-303",
        "scopeAvName": "Tamper with Version Control System"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2018
    }
}, {
    "title": "Messing with GitHub's fork collaboration for fun and profit",
    "link": "https://blog.teddykatz.com/2021/03/10/fork-collab-abuse.html",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-303",
        "scopeAvName": "Tamper with Version Control System"
    }],
    "tags": {
        "ecosystems": ["GitHub"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Webmin 1.890 Exploit - What Happened?",
    "link": "https://webmin.com/exploit.html",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-403",
        "scopeAvName": "Tamper with Exposed Build System"
    }],
    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["attack"],
        "packages": ["Webmin 1.890"],
        "year": 2018
    }
}, {
    "title": "Siloscape: First Known Malware Targeting Windows Containers to Compromise Cloud Environments",
    "link": "https://unit42.paloaltonetworks.com/siloscape/",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-403",
        "scopeAvName": "Tamper with Exposed Build System"
    }],
    "tags": {
        "ecosystems": ["Windows"],
        "contents": ["attack"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "PHP Supply Chain Attack on Composer",
    "link": "https://blog.sonarsource.com/php-supply-chain-attack-on-composer",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["PHP"],
        "contents": ["attack"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Remote Code Execution on rubygems.org",
    "link": "https://justi.cz/security/2017/10/07/rubygems-org-rce.html",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["Ruby"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2017
    }
}, {
    "title": "Remote Code Execution on packagist.org",
    "link": "https://justi.cz/security/2018/08/28/packagist-org-rce.html",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["PHP"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2018
    }
}, {
    "title": "Operation Red Signature Targets South Korean Companies",
    "link": "https://blog.trendmicro.com/trendlabs-security-intelligence/supply-chain-attack-operation-red-signature-targets-south-korean-organizations/",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": [],
        "year": 2018
    }
}, {
    "title": "Critical Flaw Fixed in Packagist, PHP's Largest Administrator",
    "link": "https://www.bleepingcomputer.com/news/security/critical-flaw-fixed-in-packagist-phps-largest-package-repository/",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["PHP"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2018
    }
}, {
    "title": "Supply-chain attack on cryptocurrency exchange gate.io",
    "link": "https://www.welivesecurity.com/2018/11/06/supply-chain-attack-cryptocurrency-exchange-gate-io/",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": [],
        "year": 2018
    }
}, {
    "title": "Linux marketplaces vulnerable to RCE and supply chain attacks",
    "link": "https://positive.security/blog/hacking-linux-marketplaces",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "GitHub's commitment to npm ecosystem security",
    "link": "https://github.blog/2021-11-15-githubs-commitment-to-npm-ecosystem-security/",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Backdoor Found in Themes and Plugins from AccessPress Themes",
    "link": "https://jetpack.com/2022/01/18/backdoor-found-in-themes-and-plugins-from-accesspress-themes/",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["PHP"],
        "contents": ["attack"],
        "packages": [],
        "year": 2022
    }
}, {
    "title": "Operation ShadowHammer: a high-profile supply chain attack",
    "link": "https://securelist.com/operation-shadowhammer-a-high-profile-supply-chain-attack/90380/",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["Windows"],
        "contents": ["attack"],
        "packages": [],
        "year": 2019
    }
}, {
    "title": "Newly Discovered Bugs in VSCode Extensions Could Lead to Supply Chain Attacks",
    "link": "https://thehackernews.com/2021/05/newly-discovered-bugs-in-vscode.html",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["VS Code"],
        "contents": ["vulnerability"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "SimBad: A Rogue Adware Campaign On Google Play",
    "link": "https://research.checkpoint.com/2019/simbad-a-rogue-adware-campaign-on-google-play/",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-402",
        "scopeAvName": "Tamper Build Job as Maintainer"
    }],
    "tags": {
        "ecosystems": ["Android"],
        "contents": ["attack"],
        "packages": [],
        "year": 2019
    }
}, {
    "title": "What You Need to Know About iOS Malware XcodeGhost",
    "link": "https://www.macrumors.com/2015/09/20/xcodeghost-chinese-malware-faq/",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-402",
        "scopeAvName": "Tamper Build Job as Maintainer"
    }],
    "tags": {
        "ecosystems": ["iOS", "OSX"],
        "contents": ["attack"],
        "packages": [],
        "year": 2015
    }
}, {
    "title": "Google Play Apps Infected with Malicious IFrames",
    "link": "https://unit42.paloaltonetworks.com/unit42-google-play-apps-infected-malicious-iframes/",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-402",
        "scopeAvName": "Tamper Build Job as Maintainer"
    }],
    "tags": {
        "ecosystems": ["Android"],
        "contents": ["attack"],
        "packages": [],
        "year": 2017
    }
}, {
    "title": "SunBurst: the next level of stealth",
    "link": "https://blog.reversinglabs.com/blog/sunburst-the-next-level-of-stealth",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-403",
        "scopeAvName": "Tamper with Exposed Build System"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": [],
        "year": 2020
    }
}, {
    "title": "Supply chain attack on the password manager Clickstudios - PASSWORDSTATE",
    "link": "https://www.csis.dk/newsroom-blog-overview/2021/moserpass-supply-chain/",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["attack"],
        "packages": [],
        "year": 2021
    }
}, {
    "title": "Compromised npm Package: event-stream",
    "link": "https://medium.com/intrinsic/compromised-npm-package-event-stream-d47d08605502",
    "vectors": [{
        "avId": "AV-800",
        "avName": "Become Maintainer",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["attack"],
        "packages": ["event-stream"],
        "year": 2020
    }
},
{
    "title": "Leveraging Team Dynamics to Predict Open-source Software Projects' Susceptibility to Social Engineering Attacks",
    "link": "https://arxiv.org/abs/2106.16067",
    "vectors": [{
        "avId": "AV-800",
        "avName": "Become Maintainer",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2021
    }
},
{
    "title": "Using Package Manager and Repository Metrics to Determine the Security of NPM Packages.",
    "link": "https://digital.wpi.edu/downloads/k0698b38t",
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["thesis"],
        "year": 2021
    }
},
{
    "title": "Empirical Analysis of Security Vulnerabilities in Python Packages (SANER)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9425974",
    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021

    }
},
{
    "title": "LastPyMile: identifying the discrepancy between sources and packages (ACM ESEC/FSE)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3468264.3468592",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-037",
        "sgName": "Reproducible builds"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Perspectives on the SolarWinds Incident",
    "link": "https://ieeexplore.ieee.org/document/9382367",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-403",
        "scopeAvName": "Tamper with Exposed Build System"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["attack"],
        "year": 2021
    }
},
{
    "title": "py2src: Towards the Automatic (and Reliable) Identification of Sources for PyPI Package (IEEE ASE)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9678526",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-037",
        "sgName": "Reproducible builds"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Digital Security Issues in Emerging Technology Management",
    "link": "https://www.researchgate.net/publication/353934724_Digital_Security_Issues_in_Emerging_Technology_Management",

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2021
    }
},
{
    "title": "Breaking Trust – Shades of Crisis Across an Insecure Software Supply Chain (USENIX ENIGMA)",
    "link": "https://www.usenix.org/conference/enigma2021/presentation/herr",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["presentation"],
        "year": 2021
    }
},
{
    "title": "Timelines for In-Code Discovery of Zero-Day Vulnerabilities and Supply-Chain Attacks",
    "link": "https://arxiv.org/abs/1808.10062",
    "vectors": [{
        "avId": "AV-304",
        "avName": "Make Immature Vulnerability Exploitable"
    }],

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2021
    }
},
{
    "title": "Automated software security activities in a continuous delivery pipeline",
    "link": "https://uis.brage.unit.no/uis-xmlui/handle/11250/2788232",

    "safeguards": [{
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        },
        {
            "sgId": "SG-036",
            "sgName": "Integrate Open Source Vulnerability scanners into CI/CD pipelines"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["thesis"],
        "year": 2021
    }
},
{
    "title": "Software Labels (IEEE)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9585141",

    "safeguards": [{
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2021
    }
},
{
    "title": "Containing Malicious Package Updates in npm with a Lightweight Permission System (ICSE)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9402108",
    "vectors": [{
            "avId": "AV-100",
            "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
        },
        {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        }
    ],
    "safeguards": [{
        "sgId": "SG-014",
        "sgName": "Code Isolation and Sandboxing"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "How Do Companies Collaborate in Open Source Ecosystems? An Empirical Study of OpenStack (ICSE)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9284137",
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Demo: Detecting Third-Party Library Problems with Combined Program Analysis (SIGSAC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3460120.3485351",
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "VulnEx: Exploring Open-Source Software Vulnerabilities in Large Development Organizations to Understand Risk Exposure (VizSec)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9629403",

    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }],
    "tags": {
        "ecosystems": ["Java"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Anomalicious: Automated Detection of Anomalous and Potentially Malicious Commits on GitHub (ICSE-SEIP)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9402087",
    "vectors": [{
        "avId": "AV-300",
        "avName": "Inject Into Sources of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["GitHub"],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Struggling With Supply-Chain Security",
    "link": "https://ieeexplore.ieee.org/abstract/document/9473230",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2021
    }
},
{
    "title": "Improving Critical Infrastructure Protection by Enhancing Software Acquisition Process Through Blockchain (ECBS)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3459960.3459973",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Reproducible Builds: Increasing the Integrity of Software Supply Chains",
    "link": "https://ieeexplore.ieee.org/abstract/document/9403390",
    "vectors": [{
            "avId": "AV-400",
            "avName": "Inject During the Build of Legitimate Package"
        },
        {
            "avId": "AV-401",
            "avName": "Run Malicious Build"
        }
    ],
    "safeguards": [{
        "sgId": "SG-037",
        "sgName": "Reproducible builds"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2021
    }
},
{
    "title": "2020 State of the Octoverse: Securing the World's Software",
    "link": "https://arxiv.org/abs/2110.10246",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }],
    "tags": {
        "ecosystems": ["Java", "JavaScript", "Linux", "Python", "C#", "Ruby", "PHP"],
        "packages": [],
        "contents": ["presentation"],
        "year": 2021
    }
},
{
    "title": "Windows Malware Binaries in C/C++ GitHub Repositories: Prevalence and Lessons Learned",
    "link": "https://www.scitepress.org/Papers/2021/102379/102379.pdf",
    "vectors": [{
        "avId": "AV-300",
        "avName": "Inject Into Sources of Legitimate Package"
    }],
    "tags": {
        "ecosystems": ["C/C++", "Windows"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "A Survey on Common Threats in npm and PyPi Registries (MLHat)",
    "link": "https://link.springer.com/chapter/10.1007/978-3-030-87839-9_6",
    "vectors": [{
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        },
        {
            "avId": "AV-302",
            "avName": "Contribute as Maintainer"
        },
        {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        }
    ],
    "safeguards": [{
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        },
        {
            "sgId": "SG-004",
            "sgName": "Manual Source Code Review"
        },
        {
            "sgId": "SG-017",
            "sgName": "Multi-Factor Authentication"
        },
        {
            "sgId": "SG-011",
            "sgName": "Typo Guard"
        },
        {
            "sgId": "SG-002",
            "sgName": "Patch Management"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript", "Python"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "SolarWinds and the Challenges of Patching: Can We Ever Stop Dancing With the Devil? (IEEE S&P)",
    "link": "https://escholarship.org/content/qt0m27w0hf/qt0m27w0hf.pdf",
    "vectors": [{
        "avId": "AV-703",
        "avName": "Infect through Malicious Component",
        "scopeAvId": "AV-403",
        "scopeAvName": "Tamper with Exposed Build System"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed", "attack"],
        "year": 2021
    }
},
{
    "title": "Supply-Chain Vulnerability Elimination via Active Learning and Regeneration (SIGSAC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3460120.3484736",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-039",
        "sgName": "Enstablish vetting process for Open-Source components"
    }],
    "tags": {
        "ecosystems": ["JavaScript", "C", "C/C++"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
},
{
    "title": "Investigating The Reproducibility of NPM Packages (ICSME)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9240695",
    "vectors": [{
            "avId": "AV-400",
            "avName": "Inject During the Build of Legitimate Package"
        },
        {
            "avId": "AV-401",
            "avName": "Run Malicious Build"
        }
    ],
    "safeguards": [{
        "sgId": "SG-037",
        "sgName": "Reproducible builds"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "SpellBound: Defending Against Package Typosquatting",
    "link": "https://arxiv.org/abs/2003.03471",
    "vectors": [{
        "avId": "AV-200",
        "avName": "Create Name Confusion with Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-011",
        "sgName": "Typo Guard"
    }],
    "tags": {
        "ecosystems": ["JavaScript", "Python"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Case Studies in Cyber Supply Chain Risk Management: Summary of Findings and Recommendations (NIST)",
    "link": "https://www.nist.gov/publications/case-studies-cyber-supply-chain-risk-management-summary-findings-and-recommendations",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2020
    }
},
{
    "title": "On the impact of using trivial packages: an empirical case study on npm and PyPI",
    "link": "https://link.springer.com/article/10.1007/s10664-019-09792-9",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "tags": {
        "ecosystems": ["JavaScript", "Python"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Continuous Security Testing: A Case Study on Integrating Dynamic Security Testing Tools in CI/CD Pipelines (EDOC)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9233212",
    "safeguards": [{
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        },
        {

            "sgId": "SG-036",
            "sgName": "Integrate Open Source Vulnerability scanners into CI/CD pipelines"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "EvilCoder: automated bug insertion (ACSAC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2991079.2991103",
    "vectors": [{
        "avId": "AV-304",
        "avName": "Make Immature Vulnerability Exploitable"
    }],
    "tags": {
        "ecosystems": ["C/C++"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Preliminary Findings about DevSecOps from Grey Literature (QRS)",
    "link": "https://ieeexplore.ieee.org/abstract/document/9282798",

    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {

        "sgId": "SG-036",
        "sgName": "Integrate Open Source Vulnerability scanners into CI/CD pipelines"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Modeling continuous security: A conceptual model for automated DevSecOps using open-source software over cloud (ADOC)",
    "link": "https://www.sciencedirect.com/science/article/pii/S0167404820302406",
    "safeguards": [{
        "sgId": "SG-036",
        "sgName": "Integrate Open Source Vulnerability scanners into CI/CD pipelines"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "DevSecOps Pipeline for Complex Software Intensive Systems: Addressing the Cybersecurity Challenges",
    "link": "https://apps.dtic.mil/sti/citations/AD1110434",

    "safeguards": [{
            "sgId": "SG-036",
            "sgName": "Integrate Open Source Vulnerability scanners into CI/CD pipelines"
        },
        {
            "sgId": "SG-002",
            "sgName": "Patch Management"
        },
        {
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2020
    }
},
{
    "title": "Mininode: Reducing the Attack Surface of Node.js Applications (USENIX RAID)",
    "link": "https://www.usenix.org/conference/raid2020/presentation/koishybayev",

    "safeguards": [{
            "sgId": "SG-009",
            "sgName": "Remove un-used Dependencies"
        },
        {
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }

},
{
    "title": "Towards detection of software supply chain attacks by forensic artifacts (ARES)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3407023.3409183",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Towards Using Source Code Repositories to Identify Software Supply Chain Attacks (CCS)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3372297.3420015",
    "vectors": [{
            "avId": "AV-400",
            "avName": "Inject During the Build of Legitimate Package"
        },
        {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        }
    ],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Supporting the Detection of Software Supply Chain Attacks through Unsupervised Signature Generation",
    "link": "https://arxiv.org/abs/2011.02235",
    "vectors": [{

        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["JavaScript", "Python"],
        "packages": [],
        "contents": [],
        "year": 2020
    }
},
{
    "title": "On Systematics of the Information Security of Software Supply Chains (CoMeSySo)",
    "link": "https://link.springer.com/chapter/10.1007/978-3-030-63322-6_9",


    "tags": {
        "ecosystems": ["Java", "JavaScript", "Linux", "Python", "C#"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Vuln4Real: A Methodology for Counting Actually Vulnerable Dependencies",
    "link": "https://ieeexplore.ieee.org/abstract/document/9201023",
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": ["Java"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "A Qualitative Study of Dependency Management and Its Security Implications (SIGSAC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3372297.3417232",

    "safeguards": [{
        "sgId": "SG-002",
        "sgName": "Patch Management"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": ["Java", "JavaScript", "Python", "C/C++"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Risk assessment in software supply chains using the Bayesian method",
    "link": "https://www.tandfonline.com/doi/abs/10.1080/00207543.2020.1825860",


    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "In-toto: Practical Software Supply Chain Security",
    "link": "https://www.proquest.com/openview/82abb3bfd6909db8aa41fc6dcb265478/1?pq-origsite=gscholar&cbl=18750&diss=y",
    "vectors": [{
            "avId": "AV-300",
            "avName": "Inject Into Sources of Legitimate Package"
        },
        {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        }

    ],
    "safeguards": [{
        "sgId": "SG-023",
        "sgName": "Audit"
    }, {
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }, {
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["thesis"],
        "year": 2020
    }
},
{
    "title": "Selecting Third-Party Libraries: The Practitioners’ Perspective",
    "link": "https://dl.acm.org/doi/abs/10.1145/3368089.3409711",
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Industry Best Practices for Component Approval in FLOSS Governance (PLOP)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3424771.3424791",
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2020
    }
},
{
    "title": "Eight Observations and 24 Research Questions About Open Source Projects: Illuminating New Realities",
    "link": "https://dl.acm.org/doi/abs/10.1145/3274326",
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "Measuring Open Source Software Supply Chains",
    "link": "http://mockus.org/papers/WoCFse19.pdf",
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["presentation"],
        "year": 2019
    }
},
{
    "title": "Trusted Software Supply Chain (ASE)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8952169",
    "safeguards": [{
        "sgId": "SG-023",
        "sgName": "Audit"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Attacks on Package Managers",
    "link": "https://is.muni.cz/th/y41ft/thesis_final_electronic_Archive.pdf",
    "vectors": [{
            "avId": "AV-204",
            "avName": "Typosquatting"
        },
        {
            "avId": "AV-205",
            "avName": "Built-in Package"
        },
        {
            "avId": "AV-602",
            "avName": "Take-over Legitimate Account",
            "scopeAvId": "AV-302",
            "scopeAvName": "Contribute as Maintainer"
        }
    ],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "packages": [],
        "contents": ["thesis"],
        "year": 2019
    }
},
{
    "title": "Small World with High Risks: A Study of Security Threats in the npm Ecosystem (USENIX)",
    "link": "https://www.usenix.org/conference/usenixsecurity19/presentation/zimmerman",
    "vectors": [{
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        },
        {
            "avId": "AV-602",
            "avName": "Take-over Legitimate Account"
        },
        {
            "avId": "AV-800",
            "avName": "Become Maintainer"
        },
        {
            "avId": "AV-100",
            "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
        },
        {
            "avId": "AV-501",
            "avName": "Dangling Reference"
        }
    ],
    "safeguards": [{
        "sgId": "SG-039",
        "sgName": "Enstablish vetting process for Open-Source components"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Detecting Suspicious Package Updates (ICSE-NIER)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8805698",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-039",
        "sgName": "Enstablish vetting process for Open-Source components"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["event-stream", "flatmap-stream", "eslint-scope"],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Vulnerabilities in Continuous Delivery Pipelines? A Case Study",
    "link": "https://ieeexplore.ieee.org/abstract/document/8712374",
    "vectors": [{
            "avId": "AV-603",
            "avName": "Reuse of Compromised Credentials",
            "scopeAvId": "AV-402",
            "scopeAvName": "Tamper Build Job as Maintainer"
        },
        {
            "avId": "AV-603",
            "avName": "Reuse of Compromised Credentials",
            "scopeAvId": "AV-403",
            "scopeAvName": "Tamper with Exposed Build System"
        },
        {
            "avId": "AV-604",
            "avName": "Bruteforce",
            "scopeAvId": "AV-402",
            "scopeAvName": "Tamper Build Job as Maintainer"
        },
        {
            "avId": "AV-604",
            "avName": "Bruteforce",
            "scopeAvId": "AV-403",
            "scopeAvName": "Tamper with Exposed Build System"
        },
        {
            "avId": "AV-401",
            "avName": "Run Malicious Build"
        },
        {
            "avId": "AV-300",
            "avName": "Inject Into Sources of Legitimate Package"
        },
        {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Modeling supply chain attacks in IEC 61850 substations (SmartGridComm)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8909818/",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "ShIFt - Software Identity Framework for Global Software Delivery (ICGSE)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8807537",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Managing Software Platforms and Ecosystems",
    "link": "https://ieeexplore.ieee.org/abstract/document/8693068",
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2019
    }
},
{
    "title": "An Empirical Analysis of the Python Package Index (PyPI)",
    "link": "https://arxiv.org/abs/1907.11073",

    "tags": {
        "ecosystems": ["Python"],
        "packages": [],
        "contents": [],
        "year": 2019
    }
},
{
    "title": "Reproducible Builds: Break a log, good things come in trees",
    "link": "https://bora.uib.no/bora-xmlui/handle/1956/20411",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-037",
        "sgName": "Reproducible builds"
    }],
    "tags": {
        "ecosystems": ["Linux"],
        "packages": [],
        "contents": ["thesis"],
        "year": 2019
    }
},
{
    "title": "A Manually-Curated Dataset of Fixes to Vulnerabilities of Open-Source Software (MSR)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8816802",

    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }],
    "tags": {
        "ecosystems": ["Java"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Protecting your software supply chain",
    "link": "https://www.proquest.com/openview/a126147950b2e81c3757e7f7becbc98a/1?pq-origsite=gscholar&cbl=47271",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2019
    }
},
{
    "title": "Toward solving the security risks of open-source software use",
    "link": "https://smartech.gatech.edu/handle/1853/62316",
    "vectors": [{
            "avId": "AV-702",
            "avName": "Exploit Vulnerabilities",
            "scopeAvId": "AV-505",
            "scopeAvName": "Inject into Hosting System"
        },
        {
            "avId": "AV-204",
            "avName": "Typosquatting"
        },
        {
            "avId": "AV-602",
            "avName": "Take-over Legitimate Account",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        },
        {
            "avId": "AV-700",
            "avName": "Compromise System",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        },
        {
            "avId": "AV-700",
            "avName": "Compromise System",
            "scopeAvId": "AV-302",
            "scopeAvName": "Contribute as Maintainer"
        },
        {
            "avId": "AV-700",
            "avName": "Compromise System",
            "scopeAvId": "AV-402",
            "scopeAvName": "Tamper Build Job as Maintainer"
        },
        {
            "avId": "AV-301",
            "avName": "Introduce Malicious Code through Hypocrite Merge Request"
        },
        {
            "avId": "AV-800",
            "avName": "Become Maintainer",
            "scopeAvId": "AV-302",
            "scopeAvName": "Contribute as Maintainer"
        },
        {
            "avId": "AV-800",
            "avName": "Become Maintainer",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        }
    ],
    "safeguards": [{
            "sgId": "SG-011",
            "sgName": "Typo Guard"
        },
        {
            "sgId": "SG-012",
            "sgName": "Typo Detection"
        }, {
            "sgId": "SG-039",
            "sgName": "Enstablish vetting process for Open-Source components"
        }, {
            "sgId": "SG-029",
            "sgName": "Version Pinning"
        },
        {
            "sgId": "SG-017",
            "sgName": "Multi-Factor Authentication"
        },
        {
            "sgId": "SG-019",
            "sgName": "Login Protection Mechanism"
        },
        {
            "sgId": "SG-011",
            "sgName": "Typo Guard"
        },
        {
            "sgId": "SG-028",
            "sgName": "Scoped Packages"
        },
        {
            "sgId": "SG-012",
            "sgName": "Typo Detection"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["thesis"],
        "year": 2019
    }
},
{
    "title": "Research on Secure Stereoscopic Self-Checking Scheme for Open Source Software (AICS)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3349341.3349395",

    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Every part of the supply chain can be attacked",
    "link": "http://cs.brown.edu/courses/csci1950-p/sources/2019_09_25_NYT_Opinion_EveryPartOfTheSupplyChainCanBeAttacked.pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2019
    }
},
{
    "title": "Software Supply Chain Security for Banking Websites",
    "link": "https://www.cs.ru.nl/bachelors-theses/2018/Bram_in_t_Zandt___4470346___Software_Supply_Chain_Security_for_Banking_Websites.pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["thesis"],
        "year": 2019
    }
},
{
    "title": "Risks in the software supply chain",
    "link": "https://apps.dtic.mil/sti/pdfs/AD1090495.pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }, {
        "sgId": "SG-002",
        "sgName": "Patch Management"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["presentation"],
        "year": 2019
    }
},
{
    "title": "in-toto: Providing farm-to-table guarantees for bits and bytes (USENIX)",
    "link": "https://www.usenix.org/conference/usenixsecurity19/presentation/torres-arias",
    "vectors": [{
            "avId": "AV-300",
            "avName": "Inject Into Sources of Legitimate Package"
        },
        {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        }

    ],
    "safeguards": [{
        "sgId": "SG-023",
        "sgName": "Audit"
    }, {
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }, {
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "On the Diversity of Software Package Popularity Metrics: An Empirical Study of npm (SANER)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8667997/",

    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Security of community developed and 3rd-party wiki plug-ins (WIKISYM)",
    "link": "https://dl.acm.org/doi/abs/10.1145/1822258.1822289?casa_token=qJY_mrwbXW8AAAAA:LAJWugtZ-ztVcL9W5p2mVMFTLwZhK49dcdp1DOhHGW7kZrhX17JWiNfmWW12qX3in28vbArm227dKWI",

    "safeguards": [{
            "sgId": "SG-004",
            "sgName": "Manual Source Code Review"
        },
        {
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2019
    }
},
{
    "title": "Relationship intimacy in software ecosystems: a survey of the Dutch software industry (MEDES)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2077489.2077502?casa_token=ILL_t8nuOQwAAAAA:-J98HLAkyuL-wexIjWQXMEE6fedqk6rpcoWwQSJCT0aLgNjDMf442jDcjxuBH9BhwI0WDJtzrcBL5_M",
    "safeguards": [{
            "sgId": "SG-004",
            "sgName": "Manual Source Code Review"
        }, {
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        },
        {
            "sgId": "SG-013",
            "sgName": "Use of Security, Quality and Health Metrics"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Redacting sensitive information in software artifacts (ICSE)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2597008.2597138?casa_token=jmXcQT5IjMwAAAAA:CVMAuwwtRjaKxcfLbHlgnJR_mn-Ot1L47l6zwT9LkEJmJ6vN6hN_FrWPDKCO6IAhaGIyRvOmI5d12Iw",
    "tags": {
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "HideNoSeek: Camouflaging Malicious JavaScript in Benign ASTs (SIGSAC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3319535.3345656?casa_token=71N8sF1wXtMAAAAA:feGdu3xN50GbAcBc7GICr4ofEiut2BI8PpBUg7-pW87IoRQks3t6wd0pOqYDT7dlzd4TDn2uRYy2HQE",
    "vectors": [{
        "avId": "AV-300",
        "avName": "Inject Into Sources of Legitimate Package"
    }],

    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2019
    }
},
{
    "title": "Surviving Software Dependencies: Software reuse is finally here but comes with risks.",
    "link": "https://dl.acm.org/doi/abs/10.1145/3329781.3344149",
    "vectors": [{
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }, {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        },
        {
            "avId": "AV-100",
            "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
        }
    ],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-004",
        "sgName": "Manual Source Code Review"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2019
    }
},
{
    "title": "Security Issues in Language-based Software Ecosystems",
    "link": "https://arxiv.org/abs/1903.02613",
    "vectors": [{
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        },
        {
            "avId": "AV-204",
            "avName": "Typosquatting"
        }, {
            "avId": "AV-302",
            "avName": "Contribute as Maintainer"
        }, {
            "avId": "AV-402",
            "avName": "Tamper Build Job as Maintainer"
        }, {
            "avId": "AV-504",
            "avName": "Distribute as Package Maintainer"
        }, {
            "avId": "AV-501",
            "avName": "Dangling Reference"
        }, {
            "avId": "AV-603",
            "avName": "Reuse of Compromised Credentials"
        }
    ],
    "safeguards": [{
        "sgId": "SG-012",
        "sgName": "Typo Detection"
    }, {
        "sgId": "SG-011",
        "sgName": "Typo Guard"
    }, {
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }],
    "tags": {
        "ecosystems": ["JavaScript", "Python"],
        "packages": ["event-stream", "Go-bindata", "mailparser", "ESLint-scope", "conventional-changelog"],
        "contents": ["attack"],
        "year": 2019
    }
},
{
    "title": "On the impact of security vulnerabilities in the npm package dependency network (ICSE)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3196398.3196401",

    "safeguards": [{
        "sgId": "SG-039",
        "sgName": "Enstablish vetting process for Open-Source components"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "A Large Scale Investigation of Obfuscation Use in Google Play (ACSAC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3274694.3274726?casa_token=BXoj1sUbajEAAAAA:dLAnD1LDrP-WK0NDKnFETgTbHE4-DVJUbYxoIW0pIw21j5iNXgS-wsFrC1qnRvVKxcz0i1mQrofIrr4",

    "tags": {
        "ecosystems": ["Java"],

        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "Current Taxonomy of Information Security Threats in Software Development Life Cycle (AICT)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8747065/",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "Building open source security into agile application builds",
    "link": "https://www.sciencedirect.com/science/article/pii/S1353485818300321",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2018
    }
},
{
    "title": "Identifying unmaintained projects in github (ESEM)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3239235.3240501?casa_token=z8AcOcUz1t4AAAAA:TRsCuMD3616JDKDhhFXHWcmWWQpHRNv4QFljeSpg-HnJPhhdl5ECJv1HSTrYy6FAZE5JWw-8TxfeZPI",
    "vectors": [{
        "avId": "AV-501",
        "avName": "Dangling Reference"
    }],

    "tags": {
        "ecosystems": ["GitHub"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "Synode: Understanding and Automatically Preventing Injection Attacks on Node.js (NDSS)",
    "link": "https://www.doc.ic.ac.uk/~livshits/papers/pdf/ndss18.pdf",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }, {
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        },
        {
            "sgId": "SG-006",
            "sgName": "Runtime Application Self-Protection (RASP)"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "“Stacking the Deck” Attack on Software Updates: Solution by Distributed Recommendation of Testers (IEEE/WIC/ACM)",
    "link": "https://ieeexplore.ieee.org/abstract/document/6690803",
    "vectors": [{
        "avId": "AV-800",
        "avName": "Become Maintainer"
    }],
    "safeguards": [{
        "sgId": "SG-022",
        "sgName": "User Account Management"
    }, {
        "sgId": "SG-002",
        "sgName": "Patch Management"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2013
    }
},

{
    "title": "A case study of a corporate open source development model (ICSE)",
    "link": "https://dl.acm.org/doi/pdf/10.1145/1134285.1134352",

    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2006
    }
},
{
    "title": "A Practical Approach to the Automatic Classification of Security-Relevant Commits (ICSME)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8530068",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "Constructing Supply Chains in Open Source Software (ICSE)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8449625",
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "On the Effort for Security Maintenance of Open Source Components (WEIS)",
    "link": "https://weis2017.econinfosec.org/wp-content/uploads/sites/5/2018/05/WEIS_2018_paper_19.pdf",

    "safeguards": [{
            "sgId": "SG-004",
            "sgName": "Manual Source Code Review"
        },
        {
            "sgId": "SG-013",
            "sgName": "Use of Security, Quality and Health Metrics"
        }

    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "Mining Threat Intelligence about Open-Source Projects and Libraries from Code Repository Issues and Bug Reports",
    "link": "https://ieeexplore.ieee.org/abstract/document/8587375",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "Vulnerable open source dependencies: counting those that matter (ESEM)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3239235.3268920",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["Java"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "BreakApp: Automated, Flexible Application Compartmentalization. (NDSS)",
    "link": "https://nikos.vasilak.is/pubs/breakapp:ndss:2018/paper.pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-014",
        "sgName": "Code Isolation and Sandboxing"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed", "proof-of-concept"],
        "year": 2018
    }
},
{
    "title": "Secure DevOps",
    "link": "https://apps.dtic.mil/sti/pdfs/AD1087865.pdf",

    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["presentation"],
        "year": 2018
    }
},
{
    "title": "BCFinder: A Lightweight and Platform-Independent Tool to Find Third-Party Components in Binaries (APSEC)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8719473",
    
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": ["C/C++"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
},
{
    "title": "How Should We Address Cybersecurity Risk in an Agile or DevOps Environment",
    "link": "https://apps.dtic.mil/sti/pdfs/AD1087752.pdf",
    "vectors": [{
            "avId": "AV-300",
            "avName": "Inject Into Sources of Legitimate Package"
        }, {
            "avId": "AV-400",
            "avName": "Inject During the Build of Legitimate Package"
        }, {
            "avId": "AV-500",
            "avName": "Distribute Malicious Version of Legitimate Package"
        }

    ],
    "safeguards": [{
        "sgId": "SG-023",
        "sgName": "Audit"
    }, {
        "sgId": "SG-004",
        "sgName": "Manual Source Code Review"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-026",
        "sgName": "Penetration Testing"
    }, {
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }, {
        "sgId": "SG-027",
        "sgName": "Antivirus/Antimalware"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["presentation"],
        "year": 2018
    }
}, {
    "title": "A comparative study of vulnerability reporting by software composition analysis tools (ESEM)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3475716.3475769",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": ["Java", "JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2021
    }
}, {
    "title": "What Petya/NotPetya Ransomware Is and What Its Remidiations Are",
    "link": "https://link.springer.com/chapter/10.1007/978-3-319-77028-4_15",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2018
    }
}, {
    "title": "JaSt: Fully Syntactic Detection of Malicious (Obfuscated) JavaScript (DIMVA)",
    "link": "https://link.springer.com/chapter/10.1007/978-3-319-93411-2_14",
    "vectors": [{
        "avId": "AV-309",
        "avName": "Hide in Generated/Compiled/Minified Code"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed", "proof-of-concept"],
        "year": 2018
    }
}, {
    "title": "Security in the Software Development Lifecycle (USENIX SOUP)",
    "link": "https://www.usenix.org/conference/soups2018/presentation/assal",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-004",
        "sgName": "Manual Source Code Review"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2018
    }
}, {
    "title": "Security assessment of open source third-parties applications",
    "link": "http://eprints-phd.biblio.unitn.it/2543/",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-026",
        "sgName": "Penetration Testing"
    }, {
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }, {
        "sgId": "SG-024",
        "sgName": "Security Assessment"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["thesis"],
        "year": 2017
    }
}, {
    "title": "Assessing software supply chain risk using public data (STC)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8234461",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
},
{
    "title": "An empirical comparison of dependency issues in OSS packaging ecosystems (SANER)",
    "link": "https://ieeexplore.ieee.org/abstract/document/7884604",

    "tags": {
        "ecosystems": ["JavaScript", "Ruby", "R"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
}, {
    "title": "Identifying unusual commits on GitHub",
    "link": "https://onlinelibrary.wiley.com/doi/abs/10.1002/smr.1893",
    "vectors": [{
        "avId": "AV-301",
        "avName": "Introduce Malicious Code through Hypocrite Merge Request"
    }],
    "safeguards": [{
        "sgId": "SG-015",
        "sgName": "Pull/Merge Request Review"
    }, {
        "sgId": "SG-016",
        "sgName": "Protect Sensitive Branches"
    }],
    "tags": {
        "ecosystems": ["GitHub"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
},
{
    "title": "Managing security risks inherent in the use of third-party components",
    "link": "https://safecode.org/wp-content/uploads/2017/05/SAFECode_TPC_Whitepaper.pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }, {
        "sgId": "SG-002",
        "sgName": "Patch Management"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }, {
        "sgId": "SG-009",
        "sgName": "Remove un-used Dependencies"
    }, {
        "sgId": "SG-039",
        "sgName": "Enstablish vetting process for Open-Source components"
    }, {
        "sgId": "SG-031",
        "sgName": "Establish Internal Repository Mirrors and reference one private feed, not multiple"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2017
    }
},
{
    "title": "Thou Shalt Not Depend on Me: Analysing the Use of Outdated JavaScript Libraries on the Web",
    "link": "https://arxiv.org/abs/1811.00918",

    "safeguards": [{
        "sgId": "SG-002",
        "sgName": "Patch Management"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": [],
        "year": 2017
    }
}, {
    "title": "Mercury: Bandwidth-Effective Prevention of Rollback Attacks Against Community Repositories (USENIX ATC)",
    "link": "https://www.usenix.org/conference/atc17/technical-sessions/presentation/kuppusamy",
    "vectors": [{
        "avId": "AV-700",
        "avName": "Compromise  System",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }, {
        "avId": "AV-503",
        "avName": "Prevent Update to Non-Vulnerable Version"
    }],
    "safeguards": [{
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }, {
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
}, {
    "title": "Improving Attention to Security in Software Design with Analytics and Cognitive Techniques (SecDev)",
    "link": "https://ieeexplore.ieee.org/abstract/document/8077801",

    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-004",
        "sgName": "Manual Source Code Review"
    }, {
        "sgId": "SG-023",
        "sgName": "Audit"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
}, {
    "title": "Adopters’ trust in enterprise open source vendors: An empirical examination",
    "link": "https://www.sciencedirect.com/science/article/pii/S0164121216302503",

    "tags": {
        "ecosystems": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
},
{
    "title": "Engineering Emergence in Systems of Systems: Software and the Growth of Insecurity",
    "link": "https://apps.dtic.mil/sti/pdfs/AD1087016.pdf",

    "safeguards": [{
        "sgId": "SG-004",
        "sgName": "Manual Source Code Review"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": [],
        "contents": ["presentation"],
        "year": 2017
    }
},
{
    "title": "Secure DevOps Foundations for Large-Scale Software Systems",
    "link": "https://www.researchgate.net/profile/Sibonelo-Vundla/project/Software-Engineering-Research-DevOps/attachment/593593271042bfac89182bb4/AS:501940305633280@1496683302997/download/Secure+DevOps+Foundations+for+Large-Scale+Software+Systems.pdf",

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2017
    }
},
{
    "title": "Building a Secure Software Supply Chain using Docker",
    "link": "https://hdms.bsz-bw.de/frontdoor/deliver/index/docId/6321/file/20170830_thesis_final.pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }, {
        "avId": "AV-300",
        "avName": "Inject Into Sources of Legitimate Package"
    }, {
        "avId": "AV-603",
        "avName": "Reuse of Compromised Credentials"
    }, {
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities"
    }, {
        "avId": "AV-506",
        "avName": "MITM"
    }],
    "safeguards": [{
        "sgId": "SG-040",
        "sgName": "Use encrypted communication protocols with the Administrator"
    }, {
        "sgId": "SG-019",
        "sgName": "Login Protection Mechanism"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["thesis"],
        "year": 2017
    }
}, {
    "title": "Supply Chain Attacks and Resiliency Mitigations: Guidance for System Security Engineers",
    "link": "https://apps.dtic.mil/sti/citations/AD1108057",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-014",
        "sgName": "Code Isolation and Sandboxing"
    }, {
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }, {
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {

        "contents": ["standard"],
        "year": 2017
    }
}, {
    "title": "The Future of Supply Chain Information Systems: The Open Source Ecosystem",
    "link": "https://link.springer.com/article/10.1007/s40171-017-0152-x",

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
}, {
    "title": "Identification of Dependency-Based Attacks on Node.Js (ARES)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3098954.3120928",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
}, {
    "title": "Sandcrust: Automatic Sandboxing of Unsafe Components in Rust (SOSP)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3144555.3144562",

    "safeguards": [{
        "sgId": "SG-014",
        "sgName": "Code Isolation and Sandboxing"
    }],
    "tags": {
        "ecosystems": ["Rust"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2017
    }
}, {
    "title": "Open source software: determining the real risk posed by vulnerabilities",
    "link": "https://www.sciencedirect.com/science/article/pii/S1353485817300053",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2017
    }
}, {
    "title": "Supply-Chain Security for Cyberinfrastructure [Guest editors' introduction]",
    "link": "https://ieeexplore.ieee.org/abstract/document/7543441",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }, {
        "avId": "AV-100",
        "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
    }, {
        "avId": "AV-302",
        "avName": "Contribute as Maintainer"
    }, {
        "avId": "AV-402",
        "avName": "Tamper Build Job as Maintainer"
    }, {
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2016
    }
}, {
    "title": "On the Security Cost of Using a Free and Open Source Component in a Proprietary Product (ESSoS)",
    "link": "https://link.springer.com/chapter/10.1007/978-3-319-30806-7_12",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],

    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2016
    }
}, {
    "title": "On Omitting Commits and Committing Omissions: Preventing Git Metadata Tampering That (Re)introduces Software Vulnerabilities ",
    "link": "https://www.usenix.org/conference/usenixsecurity16/technical-sessions/presentation/torres-arias",
    "vectors": [{
        "avId": "AV-300",
        "avName": "Inject Into Sources of Legitimate Package"
    }, {
        "avId": "AV-301",
        "avName": "Introduce Malicious Code through Hypocrite Merge Request"
    }],
    "safeguards": [{
        "sgId": "SG-016",
        "sgName": "Protect Sensitive Branches"
    }],
    "tags": {
        "contents": ["peer-reviewed"],
        "year": 2016
    }
}, {
    "title": "Making invisible things visible: tracking down known vulnerabilities at 3000 companies (showcase) (FSE)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2950290.2994155",
    "tags": {
        "ecosystems": [],
        "contents": ["peer-reviewed"],
        "year": 2016
    }
},
{
    "title": "Know your open source code",
    "link": "https://www.sciencedirect.com/science/article/pii/S1353485816300484",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-014",
        "sgName": "Code Isolation and Sandboxing"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {

        "contents": [],
        "year": 2016
    }
}, {
    "title": "Vendor Malware: Detection Limits and Mitigation",
    "link": "https://ieeexplore.ieee.org/abstract/document/7543430",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }, {
        "avId": "AV-400",
        "avName": "Inject During the Build of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-006",
        "sgName": "Runtime Application Self-Protection (RASP)"
    }],
    "tags": {
        "contents": [],
        "year": 2016
    }
}, {
    "title": "Diplomat: Using Delegations to Protect Community Repositories (NSDI)",
    "link": "https://www.usenix.org/conference/nsdi16/technical-sessions/presentation/kuppusamy",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }, {
        "avId": "AV-505",
        "avName": "Inject into Hosting System"
    }],
    "safeguards": [{
        "sgId": "SG-022",
        "sgName": "User Account Management"
    }, {
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }, {
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2016
    }
}, {
    "title": "Dependency-Based Attacks on Node.js (SecDev)",
    "link": "https://ieeexplore.ieee.org/abstract/document/7839792",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2016
    }
}, {
    "title": "A look at the dynamics of the JavaScript package ecosystem (ICSE)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2901739.2901743",

    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["peer-reviewed"],
        "year": 2016
    }
}, {
    "title": "Ecosystems in GitHub and a Method for Ecosystem Identification Using Reference Coupling",
    "link": "https://ieeexplore.ieee.org/abstract/document/7180080",

    "tags": {
        "ecosystems": ["GitHub"],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2015
    }
}, {
    "title": "A Socio-technical Framework for Threat Modeling a Software Supply Chain",
    "link": "https://ieeexplore.ieee.org/abstract/document/7180277",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }],
    "tags": {
        "ecosystems": [],

        "contents": ["peer-reviewed"],
        "year": 2015
    }
}, {
    "title": "Software applications have on average 24 vulnerabilities inherited from buggy components",
    "link": "https://wiki.lib.sun.ac.za/images/5/58/Software_applications_have_on_average_24_vulnerabilities_inherited_from_buggy_components_ITworld.pdf",

    "tags": {
        "contents": [],
        "year": 2015
    }
},
{
    "title": "Revisiting software security: durability perspective",
    "link": "https://gvpress.com/journals/IJHIT/vol8_no2/29.pdf",
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2015
    }
}, {
    "title": "Synthesis of secure software development controls (SIN)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2799979.2799998",

    "safeguards": [{
        "sgId": "SG-023",
        "sgName": "Audit"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2015
    }
},
{
    "title": "Assessing Attack Surface with Component-Based Package Dependency (NSS)",
    "link": "https://link.springer.com/chapter/10.1007/978-3-319-25645-0_29",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2015
    }
}, {
    "title": "Impact assessment for vulnerabilities in open-source software libraries (ICSME)",
    "link": "https://ieeexplore.ieee.org/abstract/document/7332492",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }, {
        "sgId": "SG-024",
        "sgName": "Security Assessment"
    }],
    "tags": {
        "ecosystems": [],

        "contents": ["peer-reviewed"],
        "year": 2015
    }
}, {
    "title": "Security impacts of community based software development",
    "link": "https://www.researchgate.net/profile/Gergely-Meszaros/publication/307858157_Security_impacts_of_community_based_software_development/links/57cf27fe08ae83b374623589/Security-impacts-of-community-based-software-development.pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-002",
        "sgName": "Patch Management"
    }],
    "tags": {
        "ecosystems": [],

        "contents": [],
        "year": 2015
    }
}, {
    "title": "In Dependencies We Trust: How vulnerable are dependencies in software modules?",
    "link": "https://repository.tudelft.nl/islandora/object/uuid:3a15293b-16f6-4e9d-b6a2-f02cd52f1a9e",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [],
        "contents": ["thesis"],
        "year": 2015
    }
},
{
    "title": "Securing a Deployment Pipeline",
    "link": "https://ieeexplore.ieee.org/abstract/document/7169443",
    "vectors": [{
        "avId": "AV-403",
        "avName": "Tamper with Exposed Build System"
    }, {
        "avId": "AV-301",
        "avName": "Introduce Malicious Code through Hypocrite Merge Request"
    }],

    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2015
    }
},
{
    "title": "A Global, Empirical Analysis of the Shellshock Vulnerability in Web Applications",
    "link": "https://ieeexplore.ieee.org/abstract/document/7345401",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }],
    "tags": {

        "contents": ["peer-reviewed", "vulnerability"],
        "year": 2015
    }
},
{
    "title": "Challenges and implications of verifiable builds for security-critical open-source software (ACSAC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2664243.2664288?casa_token=HPKQvHvVSnsAAAAA:2N3iewCBKftyfS63zcQFgOvtVZEhkjDEnNAlAPzHgazZWQkchhLL0ZM18iUVr6lc3GUFYu35XmaMhik",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-037",
        "sgName": "Reproducible builds"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2014
    }
},
{
    "title": "Retrieving relevant CAPEC attack patterns for secure software development (CISRC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2602087.2602092?casa_token=Tl2xbokGnvoAAAAA:Asr0qoYrOSCAnBdoJQcjai8OAHDx7xDUrrQP_MamFx0jvWUmPQtpWx5YlQb8v-AzKk_s-vpknJ6tqsY",

    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2014
    }
},
{
    "title": "The Matter of Heartbleed (IMC)",
    "link": "https://dl.acm.org/doi/abs/10.1145/2663716.2663755",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-025",
        "sgName": "Vulnerability Assessment"
    }],
    "tags": {

        "packages": ["OpenSSL"],
        "contents": ["peer-reviewed", "vulnerability"],
        "year": 2014
    }
},
{
    "title": "Supply Chain Attack Patterns: Framework and Catalog",
    "link": "http://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.648.6043&rep=rep1&type=pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
            "sgId": "SG-001",
            "sgName": "Software Bill of Materials (SBOM)"
        },
        {
            "sgId": "SG-003",
            "sgName": "Software Composition Analysis (SCA)"
        },

        {
            "sgId": "SG-026",
            "sgName": "Penetration Testing"
        }, {
            "sgId": "SG-007",
            "sgName": "Code Signing"
        }, {
            "sgId": "SG-043",
            "sgName": "Integrity check of dependencies through cryptographic hashes"
        }, {
            "sgId": "SG-002",
            "sgName": "Patch Management"
        }
    ],
    "tags": {

        "contents": ["standard"],
        "year": 2014
    }
},
{
    "title": "Reducing software assurance risks for security-critical and safety-critical systems (LISAT)",
    "link": "https://ieeexplore.ieee.org/abstract/document/6845212",

    "safeguards": [{
            "sgId": "SG-001",
            "sgName": "Software Bill of Materials (SBOM)"
        },
        {
            "sgId": "SG-003",
            "sgName": "Software Composition Analysis (SCA)"
        }
    ],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2014
    }
},
{
    "title": "Deploying static application security testing on a large scale",
    "link": "https://dl.gi.de/handle/20.500.12116/20071",

    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {

        "contents": [],
        "year": 2014
    }
},
{
    "title": "Towards An Analysis of Software Supply Chain Risk Management (WCECS)",
    "link": "http://www.iaeng.org/publication/WCECS2013/WCECS2013_pp162-167.pdf",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2013
    }
},
{
    "title": "Dependencies: No Software is an Island",
    "link": "https://bora.uib.no/bora-xmlui/handle/1956/7540",
    "vectors": [{
        "avId": "AV-400",
        "avName": "Inject During the Build of Legitimate Package"
    }, {
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }, {
        "sgId": "SG-014",
        "sgName": "Code Isolation and Sandboxing"
    }],
    "tags": {

        "contents": ["thesis"],
        "year": 2013
    }
},
{
    "title": "The Evolution of the R Software Ecosystem",
    "link": "https://ieeexplore.ieee.org/abstract/document/6498472",
    "tags": {
        "ecosystems": ["R"],
        "contents": ["peer-reviewed"],
        "year": 2013
    }
},
{
    "title": "Information Security and Open Source Dual Use Security Software: Trust Paradox (IFIP)",
    "link": "https://link.springer.com/chapter/10.1007/978-3-642-38928-3_14",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],

    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2013
    }
},
{
    "title": "Security by decentralized certification of automatic-updates for open source software controlled by volunteers",
    "link": "http://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.381.4290&rep=rep1&type=pdf",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-013",
        "sgName": "Use of Security, Quality and Health Metrics"
    }, {
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }, {
        "sgId": "SG-043",
        "sgName": "Integrity check of dependencies through cryptographic hashes"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2013
    }
},
{
    "title": "Meteor: Seeding a Security-Enhancing Infrastructure for Multi-market Application Ecosystems",
    "link": "http://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.259.402&rep=rep1&type=pdf",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "tags": {
        "contents": ["peer-reviewed"],
        "year": 2013
    }
},
{
    "title": "Developing Secure Products in the Age of Advanced Persistent Threats",
    "link": "https://ieeexplore.ieee.org/abstract/document/6226545",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],

    "tags": {

        "contents": [],
        "year": 2012
    }
},
{
    "title": "Assessing the security of Node.js platform",
    "link": "https://ieeexplore.ieee.org/abstract/document/6470829",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],

    "tags": {
        "ecosystems": ["JavaScript"],

        "contents": ["peer-reviewed"],
        "year": 2012
    }
},
{
    "title": "Assuring software and hardware security and integrity throughout the supply chain (HST)",
    "link": "https://ieeexplore.ieee.org/abstract/document/6107848",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-024",
        "sgName": "Security Assessment"
    }, {
        "sgId": "SG-023",
        "sgName": "Audit"
    }],
    "tags": {


        "contents": ["peer-reviewed"],
        "year": 2011
    }
},
{
    "title": "A Systemic Approach for Assessing Software Supply-Chain Risk",
    "link": "https://ieeexplore.ieee.org/abstract/document/5718996",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],

    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2011
    }
},
{
    "title": "Supply chain risk management - Understanding vulnerabilities in code you buy, build, or integrate",
    "link": "https://ieeexplore.ieee.org/abstract/document/5929123",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2011
    }
},
{
    "title": "Software Security in Practice",
    "link": "https://ieeexplore.ieee.org/abstract/document/5739646",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-026",
        "sgName": "Penetration Testing"
    }],
    "tags": {

        "contents": [],
        "year": 2011
    }
},
{
    "title": "Evaluating and Mitigating Software Supply Chain Security Risks",
    "link": "https://apps.dtic.mil/sti/citations/ADA522538",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }, {
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {
        "year": 2010
    }
},
{
    "title": "Detection and analysis of drive-by-download attacks and malicious JavaScript code (WWW)",
    "link": "https://dl.acm.org/doi/abs/10.1145/1772690.1772720?casa_token=sTz6BCh9yLoAAAAA:-j2eqelDUsyFRnqZubHk0_bQyVMkxI9U3WDFTlH7LGclCqsfmn5uFe7y5qxakMasXm3CkYr3yGjuiGs",
    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-027",
        "sgName": "Antivirus/Antimalware"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["peer-reviewed"],
        "year": 2010
    }
},
{
    "title": "Minimizing Risks in the Software Supply Chain",
    "link": "https://safecode.org/publication/SAFECode_Software_Integrity_Controls0610.pdf",

    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }, {
        "sgId": "SG-027",
        "sgName": "Antivirus/Antimalware"
    }, {
        "sgId": "SG-022",
        "sgName": "User Account Management"
    }],
    "tags": {

        "contents": [],
        "year": 2010
    }
},
{
    "title": "Building Secure, Resilient Architectures for Cyber Mission Assurance",
    "link": "https://register.mitre.org/sr/papers1/Building%20Secure%20Resilient%20Architectures.pdf",

    "safeguards": [{
        "sgId": "SG-014",
        "sgName": "Code Isolation and Sandboxing"
    }, {
        "sgId": "SG-042",
        "sgName": "Use of Dedicated Build Service"
    }],
    "tags": {


        "year": 2010
    }
},
{
    "title": "Supply-Chain Risk Management: Incorporating Security into Software Development",
    "link": "https://ieeexplore.ieee.org/abstract/document/5428501",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }],
    "safeguards": [{
        "sgId": "SG-003",
        "sgName": "Software Composition Analysis (SCA)"
    }, {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2010
    }
},
{
    "title": "Survivable key compromise in software update systems (CCS)",
    "link": "https://dl.acm.org/doi/abs/10.1145/1866307.1866315?casa_token=EM-ns1EibW8AAAAA:gbKW5yvXEcgJem1amlQvjVh-jqRh5JTVsGuGnSGx8Bq2Lctos9M88D2grV_dnMivwK4N_34Xg4GaIBg",
    "vectors": [{
        "avId": "AV-503",
        "avName": "Prevent Update to Non-Vulnerable Version"
    }],
    "safeguards": [{
        "sgId": "SG-022",
        "sgName": "User Account Management"
    }, {
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2010
    }
},
{
    "title": "Free software: Uses of free software and its implications in the software industry",
    "link": "https://www.westga.edu/~bquest/2010/software10.pdf",

    "tags": {

        "contents": [],
        "year": 2010
    }
},
{
    "title": "On the secure software development process: CLASP, SDL and Touchpoints compared",
    "link": "https://www.sciencedirect.com/science/article/pii/S0950584908000281",

    "safeguards": [{
        "sgId": "SG-009",
        "sgName": "Remove un-used Dependencies"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2009
    }
},
{
    "title": "Exploring the Digital Supply Chain: Implications and Models for Online Software Distribution",
    "link": "http://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.907.9957&rep=rep1&type=pdf",

    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2008
    }
},
{
    "title": "Secure Software Updates: Disappointments and New Challenges ",
    "link": "https://www.usenix.org/legacy/event/hotsec06/tech/full_papers/bellissimo/bellissimo.pdf",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],

    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2006
    }
},
{
    "title": "Trust and tamper-proof software delivery",
    "link": "https://dl.acm.org/doi/abs/10.1145/1137627.1137636?casa_token=PvDlJOd2YlMAAAAA:_ZVO-IvyGnenVnTI5btzIHYOWVSYULcZdikygRnU0JL6TmbSbVnkCaVP_BgFPOhj7bmHiFJNMcLCvrg",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "safeguards": [{
        "sgId": "SG-007",
        "sgName": "Code Signing"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2006
    }
},
{
    "title": "Pivotal and the threat of open source CRM: A strategic assessment",
    "link": "http://summit.sfu.ca/item/10179",

    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2005
    }
},
{
    "title": "A classification of malicious software attacks",
    "link": "https://ieeexplore.ieee.org/abstract/document/1395194",

    "safeguards": [{
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }],
    "tags": {

        "contents": ["peer-reviewed"],
        "year": 2004
    }
},
{
    "title": "Open source supply chains.",
    "link": "https://d1wqtxts1xzle7.cloudfront.net/48665676/Open_source_supply_chains20160908-31657-t8mumh-with-cover-page-v2.pdf?Expires=1647301189&Signature=ddfeGD9RrcgL4DU-Y5haROVw03t4tIzeHSDPRLbY08346KnBtIb2jk-b0r0FLFVkYjAujk2Ap~cAREKyZUeHCneuNWla8WeR~9YdWxLHagSWDSN1TLdlHob7SZQcwUcN9VWGSxWW7MUbAt90p6x6Oy9mRDy7ZCZwuRa78CsjTDGwk0W~u2fGMqzJqYz3wNOZge9OTN3xqtdiMOeaqFwuk0~OcFqQ1uCLFcNAsF6SgLf45Q~KMR4EzeHmvkVFZPt1EBCBfYU7gj3pF~CcLUo7KmXvVAirR5l-vdVUBEpimLfdcU5mF8Y2pV1xtK9MdofJZ2iDsChiD2~8RS75bu82PA__&Key-Pair-Id=APKAJLOHF5GGSLRBV4ZA",

    "tags": {


        "year": 2003
    }
},
{
    "title": "Poisoning the software supply chain",
    "link": "https://ieeexplore.ieee.org/abstract/document/1203227",
    "vectors": [{
        "avId": "AV-100",
        "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
    }, {
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],

    "tags": {


        "year": 2003
    }
},
{
    "title": "On trojan horses in compiler implementations",
    "link": "http://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.20.3206&rep=rep1&type=pdf",
    "vectors": [{
        "avId": "AV-401",
        "avName": "Run Malicious Build"
    }],

    "tags": {
        "ecosystems": ["Linux"],
        "contents": ["peer-reviewed"],
        "year": 1999
    }
},
{
    "title": "Reflections on trusting trust",
    "link": "https://dl.acm.org/doi/abs/10.1145/358198.358210",
    "vectors": [{
        "avId": "AV-000",
        "avName": "Conduct Open-Source Supply Chain Attack"
    }, {
        "avId": "AV-401",
        "avName": "Run Malicious Build"
    }],

    "tags": {

        "contents": [],
        "year": 1984
    }
},
{
    "title": "Alert: peacenotwar module sabotages npm developers in the node-ipc package to protest the invasion of Ukraine",
    "link": "https://snyk.io/blog/peacenotwar-malicious-npm-node-ipc-package-vulnerability/",
    "vectors": [{
        "avId": "AV-801",
        "avName": "Change Ethos",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["node-ipc"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "Practical Automated Detection of Malicious npm Packages (ICSE)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3510003.3510104",
    "vectors": [{
            "avId": "AV-100",
            "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
        },
        {
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        }, {
            "avId": "AV-602",
            "avName": "Take-over Legitimate Account"
        }, {
            "avId": "AV-509",
            "avName": "Abuse Dependency Resolution Mechanism"
        }
    ],
    "safeguards": [
    {
        "sgId": "SG-005",
        "sgName": "Application Security Testing (AST)"
    }
],
    "tags": {
        "ecosystems": ["JavaScript"],
        "contents": ["peer-reviewed"],
        "year": 2022
    }
},
{
    "title": "Software Component Verification Standard - V2 Software Bill of Materials",
    "link": "https://owasp-scvs.gitbook.io/scvs/v2-software-bill-of-materials",
    "vectors": [],
    "safeguards": [
    {
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }
],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["standard"],
        "year": 2020
    }
},
{
    "title": "Survey of Existing SBOM Formats and Standards",
    "link": "https://www.ntia.gov/files/ntia/publications/sbom_formats_survey-version-2021.pdf",
    "vectors": [],
    "safeguards": [
    {
        "sgId": "SG-001",
        "sgName": "Software Bill of Materials (SBOM)"
    }
],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": [],
        "year": 2021
    }
},
{
    "title": "NPM Library (ua-parser-js) Hijacked: What You Need to Know",
    "link": "https://www.rapid7.com/blog/post/2021/10/25/npm-library-ua-parser-js-hijacked-what-you-need-to-know/",
    "vectors": [
        {
            "avId": "AV-602",
            "avName": "Take-over Legitimate Account",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["ua-parser-js"],
        "contents": ["attack"],
        "year": 2021
    }
},
{
    "title": "Top Five Challenges in Software Supply Chain Security: Observations From 30 Industry and Government Organizations",
    "link": "https://ieeexplore.ieee.org/abstract/document/9740718",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "tags": {
  
        "year": 2022
    }
},
{

    "title": "A Beautiful Factory for Malicious Packages",
    "link": "https://checkmarx.com/blog/a-beautiful-factory-for-malicious-packages/",
    "vectors": [
        {    
                "avId": "AV-200",
                "avName": "Create Name Confusion with Legitimate Package"
        },
        {
                "avId": "AV-509",
                "avName": "Abuse Dependency Resolution Mechanism"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": [], 
        "contents": ["attack"],
        "year": 2022
    }
}, 
{
    "title": "StarJacking - Making Your New Open Source Package Popular in a Snap",
    "link": "https://checkmarx.com/blog/starjacking-making-your-new-open-source-package-popular-in-a-snap/",
    "vectors": [
        {
            "avId": "AV-100",
            "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
        },
        {
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        }
    ],
    "tags": {
        "ecosystems": ["Python", "JavaScript"],
        "packages": [], 
        "contents": [],
        "year": 2022
    }
},
{
    "title": "How I hacked CTX and PHPass Modules",
    "link": "https://sockpuppets.medium.com/how-i-hacked-ctx-and-phpass-modules-656638c6ec5e",
    "vectors": [
        {
            "avId": "AV-608",
            "avName": "Resurrect Expired Domain Associated With Legitimate Account",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        }
    ],
    "tags": {
        "ecosystems": ["Python", "PHP", "Rust"],
        "packages": ["ctx", "phpass"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "This Week in Malware - Malicious Rust crate, 'colors' typosquats",
    "link": "https://blog.sonatype.com/this-week-in-malware-may-13th-edition",
    "vectors": [
        {
            "avId": "AV-203",
            "avName": "Manipulating Word Separators"
        }
    ],
    "tags": {
        "ecosystems": ["Rust"],
        "packages": ["rustdecimal"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "Remember npm library 'colors'? There's no such thing as 'colors-2.0'",
    "link": "https://blog.sonatype.com/remember-npm-library-colors-theres-no-such-thing-as-colors-2.0",
    "vectors": [
        {
            "avId": "AV-201",
            "avName": "Combosquatting"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["colors2.0", "colors-2.2.0", "colors-3.0"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "This week in malware - a 'fix-crash' info-stealer and 500+ malicious npm packages",
    "link": "https://blog.sonatype.com/this-week-in-malware-a-fix-crash-info-stealer-and-500-malicious-npm-packages",
    "vectors": [
        {
            "avId": "AV-205",
            "avName": "Built-in Package"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["advance-string-index", "add-to-unscopables", "..."],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "This week in malware - 400+ npm packages target Azure, Uber, Airbnb developers",
    "link": "https://blog.sonatype.com/this-week-in-malware-400-npm-packages-target-azure-uber-airbnb-developers",
    "vectors": [
        {
            "avId": "AV-206",
            "avName": "Brandjacking"
        },
        {
            "avId": "AV-509",
            "avName": "Abuse Dependency Resolution Mechanism"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["azure-arm-mariadb-samples-ts", "azure-iot-device-update-samples-js", "...", "uber-origin", "uber-one", "..."],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "Update: IconBurst NPM software supply chain attack grabs data from apps and websites" ,
    "link":"https://blog.reversinglabs.com/blog/iconburst-npm-software-supply-chain-attack-grabs-data-from-apps-websites",
    "vectors": [
        {
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["icon-package", "ionicio", "...", "footericon"],
        "contents": ["attack"],
        "year": 2022
     }
},
{
    "title": "More Than 200 Cryptomining Packages Flood npm and PyPI Registry" ,
    "link":"https://blog.sonatype.com/more-than-200-cryptominers-flood-npm-and-pypi-registry",
    "vectors": [
        {
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["r2act", "...", "qtt"],
        "contents": ["attack"],
        "year": 2022
     }
},
{
    "title": "And yet another #python #pypi typosquatter: Uploaded at least 33 projects within 3 hours." ,
    "link":"https://twitter.com/streamlin3d/status/1560020448515080198",
    "vectors": [
        {
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "packages": ["python-dateuitl", "python-dateut", "pytho-dateuti", "charset-noramlizer", "charset-normaliz", "hcarset-normalize", "azure-mgmt-containrregistry", "azure-mgmt-containerregistr", "zure-mgmt-containerregistry", "python-json-logge", "ython-json-logger", "great-expectation", "azure-mgmt-authroization", "azure-mgmt-authorizatio", "zure-mgmt-authorization", "dataclasses-jso", "ataclasses-json", "dataclass-json", "knac", "semve", "argpars", "arpgrase", "jupyter-cor", "juupyter-core", "upyter-core", "soupsiev", "oupsieve", "soupseive", "bbeautifulsoup4", "beautfiulsoup4", "aiohtp", "iohttp", "pycparse", "jnija2", "cachetoosl", "cacheools", "oogle-auth", "googl-auth", "portobuf", "prtobuf", "rotobuf", "oautlhib", "oauthlbi", "aouthlib", "oatuhlib", "colormaa", "coloraam", "coloraama", "coolorama", "pyprasing", "pyparisng", "pyparsign", "cryptogarphy", "ryptography", "python-dateutils"],
        "contents": ["attack"],
        "year": 2022
     }
},
{
    "title": "Malicious PyPi packages aim DDoS attacks at Counter-Strike servers" ,
    "link":"https://www.bleepingcomputer.com/news/security/malicious-pypi-packages-aim-ddos-attacks-at-counter-strike-servers/",
    "vectors": [
        {
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "packages": ["Gesnim", "Kears", "TensorFolw", "Seabron", "tqmd", "lxlm", "mokc", "ipaddres", "ipadress", "falsk", "douctils", "inda"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "Phishing attack against PyPI",
    "link":"https://twitter.com/pypi/status/1562442188285308929",
    "vectors": [
        {
            "avId": "AV-606",
            "avName": "Social Engineering to Obtain Credentials",
            "scopeAvId": "AV-504",
            "scopeAvName": "Distribute as Package Maintainer"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "CloudGuard Spectral detects several malicious packages on PyPI",
    "link": "https://research.checkpoint.com/2022/cloudguard-spectral-detects-several-malicious-packages-on-pypi-the-official-software-repository-for-python-developers/",
    "vectors": [
        {
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "packages": ["ascii2text","zlibsrc"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "CloudGuard Spectral detects several malicious packages on PyPI",
    "link": "https://research.checkpoint.com/2022/cloudguard-spectral-detects-several-malicious-packages-on-pypi-the-official-software-repository-for-python-developers/",
    "vectors": [
        {
            "avId": "AV-100",
            "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "packages": ["Pyg-utils", "Pymocks", "PyProto2", "Test-async", "Free-net-vpn", "Free-net-vpn2", "Browserdiv", "WINRPCexploit"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "PyPi python packages caught sending stolen AWS keys to unsecured sites",
    "link":"https://blog.sonatype.com/python-packages-upload-your-aws-keys-env-vars-secrets-to-web",
    "vectors": [
        {
            "avId": "AV-100",
            "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "packages": ["pygrata", "pygrata-utils", "hkg-sol-utils"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "PyPi python packages caught sending stolen AWS keys to unsecured sites",
    "link":"https://blog.sonatype.com/python-packages-upload-your-aws-keys-env-vars-secrets-to-web",
    "vectors": [
        {
            "avId": "AV-200",
            "avName": "Create Name Confusion with Legitimate Package"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "packages": ["loglib-modules", "pyg-modules"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "New Protestware Found Lurking in Highly Popular NPM Package",
    "link":"https://checkmarx.com/blog/new-protestware-found-lurking-in-highly-popular-npm-package/",
    "vectors": [
        {
            "avId": "AV-801",
            "avName": "Change Ethos",
            "scopeAvId": "AV-304",
            "scopeAvName": "Contribute as Maintainer"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["styled-components", "es5-ext"],
        "contents": ["attack"],
        "year": 2022
    }
},
{
    "title": "Securing Developer Tools: A New Supply Chain Attack on PHP",
    "link": "https://blog.sonarsource.com/securing-developer-tools-a-new-supply-chain-attack-on-php",
    "vectors": [{
        "avId": "AV-702",
        "avName": "Exploit Vulnerabilities",
        "scopeAvId": "AV-505",
        "scopeAvName": "Inject into Hosting System"
    }],
    "tags": {
        "ecosystems": ["PHP"],
        "packages": [],
        "contents": ["vulnerability"],
        "year": 2022
    }
},
{
    "title": "Playing with fire: millions of .git folders exposed to public",
    "link": "https://cybernews.com/security/millions-git-folders-exposed/",
    "vectors": [{
        "avId": "AV-602",
        "avName": "Take-over Legitimate Account",
        "scopeAvId": "AV-302",
        "scopeAvName": "Contribute as Maintainer"
    }],
    "tags": {
        "contents": ["vulnerability"],
        "year": 2022
    }
},
{

    "title": "Attacking the Software Supply Chain with a Simple Rename",
    "link": "https://checkmarx.com/blog/attacking-the-software-supply-chain-with-a-simple-rename/",
    "vectors": [{
        "avId": "AV-501",
        "avName": "Dangling Reference"
    }],
    "tags": {
        "contents": ["vulnerability"],
        "year": 2022
    }
 },
 {
    "title": "WASP Attack on Python - Polymorphic Malware Shipping WASP Stealer; Infecting Hundreds Of Victims",
    "link": "https://medium.com/checkmarx-security/wasp-attack-on-python-polymorphic-malware-shipping-wasp-stealer-infecting-hundreds-of-victims-10e92439d192",
    "vectors": [{
        "avId": "AV-100",
        "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
    }],
    "tags": {
        "contents": ["attack"],
        "year": 2022,
        "packages": ["apicolor", "apicolors", "ascii2art", "blockcypher-lib", "colorapi", "colorps", "colorsapi", "crypto-payments", "discord-api-wrapper"]

    }
},
{
     "title" : "npm packages used by crypto exchanges compromised",
     "link" : "https://www.bleepingcomputer.com/news/security/npm-packages-used-by-crypto-exchanges-compromised/",
     "vectors": [{
            "avId": "AV-602",
            "avName": "Take-over Legitimate Account",
            "scopeAvId": "AV-302",
            "scopeAvName": "Contribute as Maintainer"
     }],
     "tags": {
           "ecosystems": ["JavaScript"],
           "contents": ["attack"],
           "year": 2022
             
     }
},
{
    "title": "Compromised PyTorch-nightly dependency chain between December 25th and December 30th, 2022",
    "link": "https://pytorch.org/blog/compromised-nightly-dependency/",
    "vectors": [{
        "avId": "AV-509",
        "avName": "Abuse Dependency Resolution Mechanism"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "contents": ["attack"],
        "year": 2022,
        "packages": ["torchtriton"]

    }
},
{
    "title": "5 Ways Attackers Fool Victims with Fake GitHub Profiles",
    "link": "https://medium.com/checkmarx-security/5-easy-ways-attackers-fool-victims-with-fake-github-profiles-8e8f4199598a",
    "vectors": [
        {
            "avId": "AV-100",
            "avName": "Develop and Advertise Distinct Malicious Package from Scratch"
          
        }
    ],
    "tags": {
        "ecosystems": ["GitHub"],
        "packages": [], 
        "contents": [ "proof-of-concept"],
        "year": 2023
    }
},
{
    "title": "Git Users Urged to Update Software to Prevent Remote Code Execution Attacks",
    "link": "https://thehackernews.com/2023/01/git-users-urged-to-update-software-to.html",
    "vectors": [
        {
            "avId": "AV-702",
            "avName": "Exploit Vulnerabilities",
            "scopeAvId": "AV-303",
            "scopeAvName": "Tamper with Version Control System"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [], 
        "contents": ["vulnerability"],
        "year": 2023
    }
},
{
    "title": "Automatic Security Assessment of GitHub Actions Workflows (SCORED)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3560835.3564554",
    "vectors": [
        {
            "avId": "AV-701",
            "avName": "Exploit Weak Configuration",
            "scopeAvId": "AV-403",
            "scopeAvName": "Tamper with Exposed Build System"
        },
        {
            "avId": "AV-702",
            "avName": "Exploit Vulnerabilities",
            "scopeAvId": "AV-403",
            "scopeAvName": "Tamper with Exposed Build System"
        }
    ],
    "tags": {
        "ecosystems": ["GitHub"],
        "contents": ["peer-reviewed", "vulnerability"],
        "year": 2022
    }
},
{
    "title": "SoK: Combating threats in the digital supply chain (ARES)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3538969.3544421",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
           
        }
    ],
    "tags": {
        "contents": ["peer-reviewed"],
        "year": 2022
    }
},
{
    "title": "8th Annual State of the Software Supply Chain",
    "link": "https://www.sonatype.com/state-of-the-software-supply-chain/introduction",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
           
        }
    ],
    "tags": {
        "year": 2022
    }
},
{
    "title": "Towards Understanding and Securing the OSS Supply Chain",
    "link": "https://dl.acm.org/doi/abs/10.1145/3468264.3468592",
    "vectors": [{
        "avId": "AV-500",
        "avName": "Distribute Malicious Version of Legitimate Package"
    }],
    "tags": {
        "ecosystems": ["Python"],
        "packages": [],
        "contents": ["thesis"],
        "year": 2021
    }
},
{
    "title": "OSS Supply-chain Security: What Will It Take?",
    "link": "https://dl.acm.org/doi/abs/10.1145/3570923",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "tags": {
  
        "year": 2022
    }
},
{
    "title": "451 PyPI packages install Chrome extensions to steal crypto",
    "link": "https://www.bleepingcomputer.com/news/security/451-pypi-packages-install-chrome-extensions-to-steal-crypto/",
    "vectors": [
        {
            "avId": "AV-204",
            "avName": "Typosquatting"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "packages": [],
        "contents": ["attack"],
        "year": 2023
    }
},
{
    "title": "Yandex Data Leak Triggers Malicious Package Publication",
    "link": "https://www.mend.io/resources/blog/yandex-data-leak-triggers-malicious-package-publication/",
    "vectors": [
        {
            "avId": "AV-204",
            "avName": "Typosquatting"
        }
    ],
    "tags": {
        "ecosystems": ["JavaScript"],
        "packages": ["yandex-logger-std","yandex-cfg-env","yandex-logger-sentry","yandex-logger-qloud","yabox","@yandex-travel/ts-config","@yandex-travel/eslint-config","@yandex-travel/ci","@yandex-travel/ui","@yandex-travel/eslint-kit","yasap-lodash","yandex-sendlinksms","yt-test-reporter","ymaps-api-response","eslint-plugin-yandex-morda-views" ,"..."],
        "contents": ["attack"],
        "year": 2023
    }
},
{
    "title": "Threat Alert: Private npm Packages Disclosed via Timing Attacks",
    "link": "https://blog.aquasec.com/private-packages-disclosed-via-timing-attack-on-npm",
    "vectors": [
        {
            "avId": "AV-509",
            "avName": "Abuse Dependency Resolution Mechanism"
        }
    ],
    "tags": {
        "contents": [
            "proof-of-concept",
            "vulnerability"
        ],
        "year": 2023
    }
},
{
    "title": "How we Abused Repository Webhooks to Access Internal CI Systems at Scale",
    "link": "https://www.cidersecurity.io/blog/research/how-we-abused-repository-webhooks-to-access-internal-ci-systems-at-scale/",
    "vectors": [
        {
            "avId": "AV-602",
            "avName": "Take-over Legitimate Account",
            "scopeAvId": "AV-402",
            "scopeAvName": "Tamper Build Job as Maintainer"
        },
        {
            "avId": "AV-702",
            "avName": "Exploit Vulnerabilities",
            "scopeAvId": "AV-403",
            "scopeAvName": "Tamper with Exposed Build System"
        }
    ],
    "tags": {
        "contents": [
            "proof-of-concept",
            "vulnerability"
        ],
        "year": 2022
    }
},
{
    "title": "SoK: Analysis of Software Supply Chain Security by Establishing Secure Design Properties (SCORED)",
    "link": "https://dl.acm.org/doi/10.1145/3560835.3564556",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "safeguards": [
        {
            "sgId": "SG-001",
            "sgName": "Software Bill of Materials (SBOM)"
        },
        {
            "sgId": "SG-003",
            "sgName": "Software Composition Analysis (SCA)"
        },
        {
            "sgId": "SG-017",
            "sgName": "Multi-Factor Authentication"
        },
        {
            "sgId": "SG-019",
            "sgName": "Login Protection Mechanism"
        },
        {
            "sgId": "SG-028",
            "sgName": "Scoped Packages"
        },
        {
            "sgId": "SG-029",
            "sgName": "Version Pinning"
        },
        {
            "sgId": "SG-023",
            "sgName": "Audit"
        }, {
            "sgId": "SG-007",
            "sgName": "Code Signing"
        }, {
            "sgId": "SG-043",
            "sgName": "Integrity check of dependencies through cryptographic hashes"
        }
    ],
    "tags": {
        "ecosystems": ["Java", "JavaScript", "Linux", "Python", "C#", "C/C++", "PHP"],
        "packages": [], 
        "contents": ["peer-reviewed"],
        "year": 2022
    }
},
{
    "title": "xVDB: A High-Coverage Approach for Constructing a Vulnerability Database",
    "link": "https://ieeexplore.ieee.org/abstract/document/9853545",
    "safeguards": [
        {
            "sgId": "SG-002",
            "sgName": "Patch Management"
        },
        {
            "sgId": "SG-025",
            "sgName": "Vulnerability Assessment"
        }
    ],
    "tags": {
        "ecosystems": [],
        "packages": [],
        "contents": ["peer-reviewed"],
        "year": 2022
    }
},
{
    "title": "Towards the Detection of Malicious Java Packages (SCORED)",
    "link": "https://dl.acm.org/doi/abs/10.1145/3560835.3564548",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
           
        }
    ],
    "safeguards": [
        {
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        }
    ],
    "tags": {
        "ecosystems": ["Java"],
        "packages": [], 
        "contents": ["peer-reviewed"],
        "year": 2022
    }
},
{
    "title": "Building a Secure Software Supply Chain with GNU Guix",
    "link": "https://doi.org/10.22152/programming-journal.org/2023/7/1",
    "safeguards": [
        {
            "sgId": "SG-037",
            "sgName": "Reproducible builds"
        },
        {
            "sgId": "SG-002",
            "sgName": "Patch Management"
        }
    ],
    "tags": {
        "ecosystems": ["C/C++"],
        "contents": ["peer-reviewed"],
        "year": 2022
    }
},
{
    "title": "Automatic Diversity in the Software Supply Chain",
    "link": "https://arxiv.org/abs/2111.03154",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "safeguards": [
        {
            "sgId": "SG-002",
            "sgName": "Patch Management"
        }
    ],
    "tags": {
        "ecosystems": ["Java"],
        "packages": [], 
        "contents": ["proof-of-concept"],
        "year": 2021
    }
},
{
    "title": "An Empirical Study on Software Bill of Materials: Where We Stand and the Road Ahead",
    "link": "https://arxiv.org/abs/2301.05362",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "safeguards": [
        {
            "sgId": "SG-001",
            "sgName": "Software Bill of Materials (SBOM)"
        },
        {
            "sgId": "SG-003",
            "sgName": "Software Composition Analysis (SCA)"
        }
    ],
    "tags": {
   
        "year": 2023
    }
},
{
    "title": "What is Software Supply Chain Security?",
    "link": "https://arxiv.org/abs/2209.04006",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "tags": {
   
        "year": 2022
    }
},
{
    "title": "Malicious Source Code Detection Using Transformer",
    "link": "https://arxiv.org/abs/2209.07957",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "safeguards": [
        {
            "sgId": "SG-005",
            "sgName": "Application Security Testing (AST)"
        }
    ],
    "tags": {
        "ecosystems": ["Python"],
        "year": 2022
    }
   
},
{
    "title": "Alice in (Software Supply) Chains: Risk Identification and Evaluation",
    "link": "https://link.springer.com/chapter/10.1007/978-3-031-14179-9_19",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "safeguards": [
        {
            "sgId": "SG-023",
            "sgName": "Audit"
        },
        {

        }
    ],
    "tags": {
        "ecosystems": ["Java", "JavaScript", "Linux", "Python", "C#", "C/C++", "PHP"],
        "packages": ["event-stream", "..."], 
        "contents": ["peer-reviewed"],
        "year": 2022
    }
},
{
    "title": "Policy Transparency: Authorization Logic Meets General Transparency to Prove Software Supply Chain Integrity (SCORED)",
    "link": "https://research.google/pubs/pub51673/",
    "vectors": [
        {
            "avId": "AV-000",
            "avName": "Conduct Open-Source Supply Chain Attack"
        }
    ],
    "safeguards": [
        {
            "sgId": "SG-001",
            "sgName": "Software Bill of Materials (SBOM)"
        },
        {
            "sgId": "SG-003",
            "sgName": "Software Composition Analysis (SCA)"
        },
        {
            "sgId": "SG-037",
            "sgName": "Reproducible builds"
        },
        {
            "sgId": "SG-023",
            "sgName": "Audit"
        }
    ],
    "tags": {
        "contents": ["peer-reviewed"],
        "year": 2022
    }
}



]



